Conservative Galerkin methods for dispersive Hamiltonian problems

An energy conservative discontinuous Galerkin scheme for a generalised third order KdV type equation is designed. Based on the conservation principle, we propose techniques that allow for the derivation of optimal a priori bounds for the linear KdV equation and a posteriori bounds for the linear and modified KdV equation. Extensive numerical experiments showcasing the good long time behaviour of the scheme are summarised which are in agreement with the analysis proposed.

==> csv/con/defocus_degree1_EI_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,7.283562526570659,6.025458643218781,5.936088416952879,5.927656291361422,5.933324494345912,5.93862423506953
1,0.0204081632653061,7.283562526570659,6.025458643218781,5.936088416952879,5.927656291361422,5.933324494345912,5.93862423506953
2,0.0408163265306122,7.364279177450026,6.0487020942818415,5.955749075092888,5.931495144088319,5.935278618810026,5.939296373962068
3,0.0612244897959183,7.584069820433458,6.112044937150083,5.976858356239896,5.936460191067025,5.9358396874118515,5.939225013600911
4,0.0816326530612244,7.78516834123576,6.176336248259883,5.998140766226315,5.941458673174207,5.937737166392526,5.939864638348488
5,0.1020408163265306,7.982210745663383,6.241088715298122,6.025729422976347,5.946519354693938,5.938734517486089,5.93989202073712
6,0.1224489795918367,8.20653835462969,6.307352235482854,6.041780867926315,5.951695757444157,5.939922736467775,5.940380626773202
7,0.1428571428571428,8.413263317722945,6.374528098067798,6.072430059020622,5.957032203862325,5.942090507644206,5.940535090431202
8,0.1632653061224489,8.600001092296417,6.442756251657476,6.093645031943857,5.962542726216164,5.942371203271088,5.940889498919014
9,0.183673469387755,8.823747308902265,6.512945148266674,6.117963326793284,5.9682525628411085,5.945673366087978,5.941217709352997
10,0.2040816326530612,9.045448127833701,6.583995195807481,6.150370790176568,5.974185340242974,5.945087153612849,5.941449185248466
11,0.2244897959183673,9.231015081368717,6.657173138714502,6.164835632215875,5.980372038489148,5.948980821532588,5.941993212786573
12,0.2448979591836734,9.447808415316304,6.73191866582945,6.205458875942297,5.9869027054509205,5.949073438612344,5.942106031936786
13,0.2653061224489795,9.688336936675297,6.807844124737975,6.226528803318038,5.993730142949897,5.952215846381427,5.942904010551549
14,0.2857142857142857,9.880350834107428,6.886800455379735,6.257412521487352,6.000871072556123,5.953534383268791,5.942896655725694
15,0.3061224489795918,10.087811599866887,6.966905524578176,6.293883145588279,6.008341286909433,5.955832879649842,5.943984712455184
16,0.3265306122448979,10.339926733525528,7.049298232855675,6.311167345029666,6.0161556136914625,5.95854115243583,5.94385148476217
17,0.3469387755102041,10.555449072402824,7.1340366669200295,6.36170271267171,6.024401209583402,5.959887821876923,5.945201508739733
18,0.3673469387755101,10.75494929762357,7.220056188851154,6.3821932758439495,6.033061224942597,5.964153200649819,5.945169167985512
19,0.3877551020408163,11.021199869301679,7.309591614086633,6.422427831407497,6.042108108898228,5.964423239060994,5.946500056878315
20,0.4081632653061224,11.26242921104055,7.400377947107025,6.461997766490534,6.051545750157182,5.97015440991061,5.9467463675375605
21,0.4285714285714285,11.46625686222494,7.493059810205656,6.48565754662765,6.061346966751949,5.970414915593329,5.94799419542024
22,0.4489795918367346,11.725195611745626,7.587647396774327,6.545254254595261,6.07142983018601,5.975565217721117,5.948495108666214
23,0.4693877551020408,11.991858119337675,7.683123440374631,6.563749299933393,6.081844561905655,5.977235585978773,5.9495889117798155
24,0.4897959183673469,12.199700925076112,7.780604436511551,6.614263572460074,6.092535092776834,5.981218001115825,5.950343258754718
25,0.5102040816326531,12.444554162540017,7.8794538546636,6.654399654527097,6.103506699305306,5.984462931968244,5.951257431855311
26,0.5306122448979591,12.726417831729378,7.979671694830775,6.685069087969324,6.11476412829208,5.987118064713705,5.9522908449255345
27,0.5510204081632653,12.945280826774441,8.081824936851984,6.749833156594064,6.126311352796859,5.992115961646357,5.9530025810776115
28,0.5714285714285714,13.173617611687659,8.184887429056491,6.767268355292439,6.138218604973429,5.993272771511441,5.95434231971679
29,0.5918367346938775,13.464929057932924,8.28995912257441,6.828842062113497,6.1504463149307265,6.000213630701956,5.95482721316413
30,0.6122448979591836,13.710645483356167,8.396345300620498,6.8681919382271035,6.162980180569868,6.000213630701956,5.956502299618525
31,0.6326530612244897,13.92596522823139,8.50360780168536,6.907576289994297,6.175823966684489,6.007378195972672,5.956734289795735
32,0.6530612244897959,14.218870415396657,8.613529633110685,6.973828497267679,6.188981841874317,6.008776159927931,5.958775803355038
33,0.673469387755102,14.489022663593724,8.724320825785446,6.993128038874387,6.202492178967306,6.01450143538583,5.958775803355038
34,0.6938775510204082,14.708318313696477,8.836667338865263,7.066750189553958,6.2163957188498005,6.01782578887751,5.960972906410879
35,0.7142857142857142,14.986533910524457,8.950633996390643,7.104505836023601,6.230631487690016,6.021922692075475,5.961168204460276
36,0.7346938775510203,15.28475522862631,9.065482987283085,7.153946948775109,6.245204822090558,6.027385229672764,5.96317142779252
37,0.7551020408163265,15.509536964211003,9.182963778641025,7.220511222069708,6.260121722061835,6.0296509204637685,5.9636850748007895
38,0.7755102040816326,15.769635465394135,9.301413819000116,7.2440403998763445,6.275388207649126,6.037477852287219,5.965467862315919
39,0.7959183673469387,16.075917429282917,9.421131338822255,7.328769799559426,6.291098334474327,6.037695215265239,5.966332244141449
40,0.8163265306122448,16.325245346225383,9.543200245122856,7.364588223231196,6.307182694814202,6.04725918629829,5.9678661114614275
41,0.836734693877551,16.574424846700328,9.666180638787564,7.425146181222963,6.323638957215088,6.048128638210383,5.969115929277727
42,0.8571428571428571,16.89405482352059,9.790779236174725,7.491169399820178,6.340470855783664,6.05615464842648,5.970370375587636
43,0.8775510204081632,17.170567729207384,9.917285225192018,7.524789470787372,6.357680504281275,6.059365052512918,5.97204297066753
44,0.8979591836734693,17.409353197652393,10.045460181885673,7.615746446966879,6.375325651832601,6.065411648454491,5.972985122257006
45,0.9183673469387754,17.72610237297721,10.175636743959553,7.649639824428894,6.393434588014234,6.071216380558409,5.975120665859822
46,0.9387755102040816,18.032082261561357,10.306760504959069,7.7220856847082215,6.411943491089128,6.075041782516049,5.975715014484677
47,0.9591836734693876,18.284624367839875,10.439877461360144,7.787207737365517,6.430858105594907,6.083712693620031,5.978356563928399
48,0.979591836734694,18.588182258051802,10.57485443242837,7.832095324331551,6.4501881626362145,6.085056862670994,5.978564845373022
49,1.0,18.921275602119923,10.71090825409337,7.929115611627381,6.4699474629547415,6.096885550319429,5.981758494190316


==> csv/con/defocus_degree1_H_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.03695020091774,0.41740537413921897,0.2030995477866981,0.10084264076527784,0.05033399819136879,0.025156452406521982
1,0.02040816326530612,1.03695020091774,0.41740537413921897,0.2030995477866981,0.10084264076527784,0.05033399819136879,0.025156452406521982
2,0.04081632653061224,1.048884113114902,0.41910140849747235,0.20380598985766527,0.10091636746655551,0.0503527942185836,0.0251598596649085
3,0.061224489795918366,1.0814311463798896,0.4237269567472542,0.20458060810921683,0.10101360648667503,0.05036072361151208,0.02516033509631127
4,0.08163265306122448,1.1116012311281676,0.4284691518480651,0.20537132371531214,0.1011138551474394,0.05038060005796884,0.025163978425028165
5,0.1020408163265306,1.1413651571132157,0.43326995301597515,0.20638540608611664,0.10121718023368634,0.0503933617354124,0.02516516004515256
6,0.12244897959183673,1.1752527584657033,0.4382164554571368,0.20701487982941602,0.10132417198223756,0.05040811117945051,0.02516838484781601
7,0.14285714285714285,1.2068245174655805,0.443240008456224,0.2081453584970336,0.10143483564473788,0.05043139977530015,0.025170257313878657
8,0.16326530612244897,1.2357495994910472,0.4483516192357977,0.20895713676606645,0.10154882974690957,0.05043882950650299,0.02517300375627075
9,0.18367346938775508,1.2698868451661192,0.4536011506697025,0.20987539980159978,0.10166622302248003,0.05047185053407115,0.02517564034096716
10,0.2040816326530612,1.3038043453351216,0.4589122699500316,0.21106858947697585,0.10178708841576299,0.05047185053407115,0.025177844011398207
11,0.22448979591836732,1.3326731325601593,0.4643594040925929,0.21164795046077098,0.10191162316532616,0.05050958124492129,0.02518132349102618
12,0.24489795918367346,1.3658714429228052,0.4699009960298951,0.21311555794591377,0.10204076320113444,0.05051484599527247,0.025182915111607158
13,0.26530612244897955,1.4023805650965635,0.47551482039846943,0.21391057818609066,0.10217366818200001,0.05054561375654088,0.025187322676292957
14,0.2857142857142857,1.4318391566482933,0.4812973689079907,0.21503554878196032,0.10231042018017518,0.05056053145897405,0.02518822725529257
15,0.3061224489795918,1.4634261205648424,0.4871428696092569,0.21634489097244314,0.10245109548852444,0.050583308783553146,0.025193654729290273
16,0.32653061224489793,1.5011543751029748,0.49310713806777023,0.2169901022271107,0.10259576495017733,0.05060905706351211,0.025193791088950354
17,0.3469387755102041,1.533339896618611,0.4991884371678282,0.21876455242029585,0.10274530526987731,0.050622723653565446,0.02520006363331415
18,0.36734693877551017,1.5630743124925268,0.5053339996205617,0.21949809840539478,0.10289944901006755,0.05066056959525159,0.025200336352634314
19,0.3877551020408163,1.6020962935827545,0.5116462549984973,0.2209000990178142,0.10305786763179606,0.0506639153106319,0.02520623350654468
20,0.4081632653061224,1.637362690280844,0.51802871169058,0.2222689172501406,0.10322062905595521,0.05071298580287644,0.025207384170722314
21,0.42857142857142855,1.666995710390727,0.5245164703538838,0.22308314690567535,0.10338780745701072,0.05071521627979665,0.025212692418840974
22,0.44897959183673464,1.704640932357363,0.5311376302408927,0.2251330579691335,0.10355978988089344,0.050758965113003304,0.02521481571808844
23,0.4693877551020408,1.7434090553480879,0.5378209823908885,0.2257692205920489,0.10373743294994289,0.05077315392377302,0.025219452192261738
24,0.4897959183673469,1.7736258095831154,0.5446446818294913,0.2275067287472185,0.1039197802983763,0.05080698223350476,0.02522264976065712
25,0.5102040816326531,1.8092232413720633,0.5515641712262035,0.22888726471101326,0.10410692192704105,0.050834546041434316,0.025226524809025628
26,0.5306122448979591,1.850201350714931,0.5585794505810247,0.22994218222352725,0.10429893880166145,0.05085709985609239,0.025230905298485682
27,0.5510204081632653,1.88202025014194,0.5657302086554754,0.23216983179203315,0.10449589869033163,0.05089955409544876,0.025233922245728048
28,0.5714285714285714,1.9152164749909346,0.5729446145198668,0.2327695395263062,0.10469899953608855,0.050909380525157893,0.02523960120524308
29,0.5918367346938775,1.9575681279421613,0.5802996650885358,0.23488745219522775,0.10490756639913723,0.05096833910341268,0.025241656598866832
30,0.6122448979591836,1.9932910523520027,0.5877467299747884,0.23624094551963803,0.10512135532996396,0.05096833910341268,0.025248757049567087
31,0.6326530612244897,2.0245948244009204,0.59525513773943,0.23759562468175846,0.1053404305442886,0.05102919793523455,0.025249740422581518
32,0.6530612244897959,2.0671781797559077,0.6029496994397807,0.2398744608339506,0.10556486314551265,0.05104107282924858,0.025258394105108533
33,0.673469387755102,2.1064536507581804,0.6107051166925449,0.24053829521689613,0.10579530765524141,0.05108970572783497,0.025258394105108533
34,0.6938775510204082,2.138335450758054,0.6185694068476738,0.24307063074918198,0.10603245898682281,0.05111794418507868,0.02526770730914661
35,0.7142857142857142,2.178783193386597,0.626547107607759,0.24436928834362828,0.1062752771155206,0.05115274500456939,0.025268535149505552
36,0.7346938775510203,2.2221394223631727,0.6345865719724451,0.24606988368647972,0.10652385306724795,0.05119914609722368,0.025277026525263948
37,0.7551020408163265,2.25481880444019,0.6428102631718025,0.2483594537803817,0.1067782891836005,0.05121839182806704,0.02527920380109944
38,0.7755102040816326,2.292632634268105,0.651101802096636,0.24916877234083168,0.10703868814790699,0.051284877080071324,0.02528676078111495
39,0.7959183673469387,2.3371607419241176,0.659482064970169,0.2520831570398139,0.10730665425778958,0.05128672345265975,0.0252904247714255
40,0.8163265306122448,2.3734087148256333,0.6680269256138202,0.25331518118115237,0.1075810036324433,0.05136796384655064,0.02529692661451408
41,0.836734693877551,2.409635110536119,0.6766355906507503,0.25539815576651415,0.1078616965044893,0.05137534933690436,0.02530222441258625
42,0.8571428571428571,2.4561037887345836,0.6853575304414278,0.2576691155369951,0.10814879656622302,0.05144352564453586,0.02530754183017757
43,0.8775510204081632,2.4963039894789194,0.694212988227525,0.25882552430150874,0.10844233987186677,0.051470796167588456,0.025314631720299317
44,0.8979591836734693,2.531019272450893,0.7031852742596142,0.26195411509330896,0.10874331144264034,0.05152215849755527,0.025318625365460534
45,0.9183673469387754,2.5770691318671597,0.712297673278343,0.2631199246121016,0.10905219381110856,0.05157146633432341,0.025327677627825958
46,0.9387755102040816,2.621553322991118,0.7214763765105418,0.26561180001181417,0.10936789837609125,0.05160396090804762,0.02533019698621391
47,0.9591836734693877,2.658268583508807,0.7307946040283103,0.26785176293543483,0.10969052312160969,0.05167761527515584,0.025341394134604782
48,0.9795918367346939,2.70240065790055,0.740243033139651,0.26939573347125073,0.11002023403017205,0.051689033212619105,0.02534227700970971
49,1.0,2.7508266771667462,0.7497668421209547,0.27273288022129777,0.11035726649969127,0.05178951106229586,0.02535581442798534


==> csv/con/defocus_degree1_H_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.5926622180059262,14.26047891941576,15.299741067496596,16.30982229124223,17.312322989480894,18.31292770382068
1,0.02040816326530612,1.5926622180059262,1.3128255304288536,1.0392621480808404,1.0100812237456354,1.0025006982386666,1.0006047143397754
2,0.04081632653061224,1.5761535451970314,1.3232161801881797,1.0400076605600947,1.0139976700686992,1.003008301340614,1.0009443297359886
3,0.061224489795918366,1.5320670215627155,1.3514752220183215,1.0503712958605007,1.0180918116907915,1.004170263314041,1.001147186179266
4,0.08163265306122448,1.513994187606626,1.375148542252441,1.0608602113035874,1.022209641677678,1.0050317014290755,1.0015034655318154
5,0.1020408163265306,1.5181737276544713,1.3971660644245258,1.069826696604062,1.0278604469136323,1.006139459073674,1.0018059284369525
6,0.12244897959183673,1.5170586863729292,1.4230066266156853,1.0818117681204966,1.030729840788002,1.0072414706773525,1.002037412564487
7,0.14285714285714285,1.5187690648095105,1.444849025606547,1.0903971890644624,1.0369883449088102,1.0081495656870192,1.0026023041832308
8,0.16326530612244897,1.5206823364733024,1.4624818969630942,1.1013251755179887,1.0410085704155416,1.0095570957510038,1.0026512057704486
9,0.18367346938775508,1.5165700967705182,1.484964631062878,1.1117908173218118,1.045637249123966,1.0102793753212138,1.0034505099887046
10,0.2040816326530612,1.512905444677846,1.5062459928698992,1.1204040380124234,1.052133638996368,1.01199312075706,1.0033242337463046
11,0.22448979591836732,1.5174708469881246,1.520822244492773,1.1334740912267378,1.0543242907072004,1.0126790698392425,1.004196373248163
12,0.24489795918367346,1.519779261918556,1.5391622641972436,1.140617798302907,1.0624299658536274,1.0143553077631788,1.0042621536608793
13,0.26530612244897955,1.5185646792118253,1.56009099481939,1.1523805854969036,1.065961665013058,1.0153543005712002,1.0048811220158869
14,0.2857142857142857,1.5244929367073328,1.5726944581653544,1.1622494457880261,1.071556540054429,1.0168578190857667,1.0052620393299037
15,0.3061224489795918,1.5245458045097409,1.5867105403864314,1.1709062267616936,1.0783755542382814,1.0181899415921603,1.005593553413036
16,0.32653061224489793,1.5186779833110187,1.6058823787358634,1.1841675078060454,1.0805874797822255,1.0194910998894526,1.0063273636378824
17,0.3469387755102041,1.5182813186980844,1.618855544542312,1.1900993721494213,1.0902365094270197,1.0212028773294923,1.0063498680775316
18,0.36734693877551017,1.5223877186428443,1.6288617391722047,1.202920999220852,1.092951564052004,1.022287057483804,1.0074203081690547
19,0.3877551020408163,1.520117409152295,1.6465320353130581,1.2116461511992307,1.0998646649840664,1.0244107284842838,1.0071696572601079
20,0.4081632653061224,1.5212570271090615,1.6601137569697528,1.2206177575987012,1.1065534455210944,1.0252903121640207,1.0085004526511716
21,0.42857142857142855,1.5272095742620786,1.668036984407954,1.2332997933914398,1.109436161160866,1.0275611272241767,1.0082684801989146
22,0.44897959183673464,1.5225748613582246,1.682107272170125,1.2381995801557166,1.120235385070934,1.0287150498924382,1.0093821281480837
23,0.4693877551020408,1.5171917920713895,1.6965635704084727,1.252167720815235,1.1218907659025175,1.030783985697933,1.00952894178549
24,0.4897959183673469,1.5189631631584815,1.7031673781741214,1.2592979959106003,1.1303560964329953,1.0323563226548904,1.010297565269571
25,0.5102040816326531,1.5183526142491723,1.71357429448392,1.2687817768325909,1.1365494201181423,1.034169062368335,1.010867778965586
26,0.5306122448979591,1.5155002050358373,1.727656716880272,1.2803829557003947,1.140459839753192,1.0361871085573908,1.0112473160532258
27,0.5510204081632653,1.5197702385162812,1.7339565778407386,1.284824278394299,1.1517119073063398,1.0377046225112592,1.0122885479773633
28,0.5714285714285714,1.5228422752846673,1.740849017471923,1.2993826083133966,1.1526323857716478,1.0402274987092064,1.012231924323197
29,0.5918367346938775,1.5149288782694532,1.7540057841173076,1.3047190585945059,1.1627612562205292,1.0414282352436819,1.0137947442809723
30,0.6122448979591836,1.512093531570139,1.7617503256293223,1.3148253136472272,1.1681802683695883,1.0443647607662994,1.0133889727946497
31,0.6326530612244897,1.5124983208402911,1.7659196940170123,1.324891031795796,1.1733558757204312,1.045646089301958,1.0150433634005662
32,0.6530612244897959,1.5070676613380847,1.777373768634914,1.3296478532582856,1.1841259601807341,1.0483803205668278,1.0148957359206097
33,0.673469387755102,1.506134009050557,1.7861377034622636,1.3440981911486665,1.1849671390778507,1.050152310771156,1.0162580478723207
34,0.6938775510204082,1.5102137327684115,1.7893521225077929,1.3474501644486117,1.1967743180874328,1.0525849059050976,1.0165350506226805
35,0.7142857142857142,1.5084755154407432,1.797852981777667,1.3582494371046185,1.2012320625284065,1.054902557140453,1.0174573270840763
36,0.7346938775510203,1.5017733601704162,1.8079335113349808,1.3666370478967276,1.207793337016199,1.0569644055342962,1.0182929876659477
37,0.7551020408163265,1.5021096601834028,1.810421547943226,1.3718528827902632,1.2177850763509481,1.0598634472331263,1.0186979586982345
38,0.7755102040816326,1.4992016770959684,1.8158825293439416,1.385648774921157,1.218889981263215,1.0615053628620086,1.0201512251685487
39,0.7959183673469387,1.494559411150151,1.8251871911075144,1.3873240229383565,1.2320604022447033,1.0650606804257885,1.019980465582147
40,0.8163265306122448,1.4973884187087003,1.8288581166355784,1.3988617823388383,1.2354825413726322,1.0664604222830991,1.0218931199366754
41,0.836734693877551,1.5001399449899853,1.8321972824550232,1.4055197043529146,1.243463325180013,1.0700116863777485,1.0218120755414617
42,0.8571428571428571,1.4967733194508996,1.8412795311626184,1.411227333519837,1.2524727163326355,1.0719328457065813,1.0234077587474388
43,0.8775510204081632,1.4933501605451847,1.8462233420346976,1.4232869124801335,1.2549474234383389,1.0750781906627018,1.0237826028752484
44,0.8979591836734693,1.4931480517200553,1.847623349482648,1.4244806083455017,1.2682843789111522,1.077637838922816,1.0249788151471202
45,0.9183673469387754,1.4865920671657031,1.8550206106142613,1.4366491749378874,1.2706706207514207,1.0803493066629613,1.0258582683502673
46,0.9387755102040816,1.4837304925468826,1.8612769527233564,1.441521444926195,1.2800247696746783,1.083610491624009,1.026607567314648
47,0.9591836734693877,1.4877568297942974,1.8628297843781747,1.4479211396309681,1.287962929791103,1.085801710795909,1.028043601428059
48,0.9795918367346939,1.487697749048837,1.8680160085471447,1.458160963071482,1.291851211043892,1.0898123148131598,1.0282952849136062
49,1.0,1.4853868074936736,1.8751993718142892,1.4588437539590715,1.3052014066053303,1.0914234262163105,1.030326579563882


==> csv/con/defocus_degree1_error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.14236854521875994,0.06927362693111813,0.034214373762807566,0.017012228072710578,0.008483270759813323,0.004236074115948491
1,0.02040816326530612,0.14236854521875994,0.06927362693111813,0.034214373762807566,0.017012228072710578,0.008483270759813323,0.004236074115948491
2,0.04081632653061224,0.142428618991885,0.06928782439023921,0.0342200430689714,0.017013647489391444,0.008483644568766584,0.0042361684079632355
3,0.061224489795918366,0.14259245655495328,0.06932654473329668,0.034228786415129435,0.0170157978383611,0.00848417852630228,0.004236299355335713
4,0.08163265306122448,0.14278448228798613,0.06937270488937224,0.034239163720814175,0.017018355375249962,0.008484814778114837,0.004236456545249686
5,0.1020408163265306,0.1429886022156584,0.06942217500513112,0.03425069258821367,0.017021247926114945,0.00848553872664857,0.004236635945114325
6,0.12244897959183673,0.14320931770247428,0.06947708627907152,0.034263884168389075,0.017024420620880228,0.008486324387684901,0.004236830336154329
7,0.14285714285714285,0.14344309358811425,0.06953299156224224,0.034277110888717974,0.01702774673250406,0.008487147698343397,0.00423703537319765
8,0.16326530612244897,0.14369179564383885,0.0695900328559619,0.034290992611266384,0.017031128229977936,0.008487997094280804,0.0042372449042944686
9,0.18367346938775508,0.14391695508833674,0.06964608795921189,0.03430478226021107,0.0170345041453948,0.008488836743361174,0.004237454604858943
10,0.2040816326530612,0.14413927612090247,0.06970118542040486,0.034318026778823986,0.017037818985981376,0.008489673781047863,0.004237660413541915
11,0.22448979591836732,0.1443690775947209,0.0697532412657455,0.0343314831225592,0.017041017266055072,0.008490459586304275,0.004237858003075258
12,0.24489795918367346,0.1445701884374078,0.06980194196567854,0.03434323910712442,0.01704399891253104,0.008491212373914704,0.00423804539606962
13,0.26530612244897955,0.14474935938569997,0.06984807696618223,0.03435470788669611,0.017046758153131367,0.008491898657752704,0.0042382179876325745
14,0.2857142857142857,0.14491784559972495,0.06988693400169851,0.03436493087894547,0.0170492615060625,0.00849252363454291,0.004238375444578038
15,0.3061224489795918,0.1450687402393749,0.06992241647180251,0.03437383344558775,0.01705147737059113,0.008493070542054419,0.00423851270621527
16,0.32653061224489793,0.1451803686611943,0.069951237950109,0.03438192815438508,0.01705337619869601,0.008493531515314547,0.00423863065110864
17,0.3469387755102041,0.1452652450976739,0.06997278826481593,0.034387735846968234,0.017054857685513045,0.0084939054503249,0.004238723211697558
18,0.36734693877551017,0.14533534926453875,0.06999031398133347,0.03439226750405326,0.017055926531069937,0.008494176438950687,0.00423879214208691
19,0.3877551020408163,0.1453649614000028,0.06999655822255267,0.03439510802091854,0.017056607689627877,0.008494352811657379,0.004238835157730901
20,0.4081632653061224,0.1453827286812812,0.07000030476728418,0.03439631601278836,0.01705690303229955,0.008494417785692718,0.004238853082473147
21,0.42857142857142855,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
22,0.44897959183673464,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
23,0.4693877551020408,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
24,0.4897959183673469,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
25,0.5102040816326531,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
26,0.5306122448979591,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
27,0.5510204081632653,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
28,0.5714285714285714,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
29,0.5918367346938775,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
30,0.6122448979591836,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
31,0.6326530612244897,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
32,0.6530612244897959,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
33,0.673469387755102,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
34,0.6938775510204082,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
35,0.7142857142857142,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
36,0.7346938775510203,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
37,0.7551020408163265,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
38,0.7755102040816326,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
39,0.7959183673469387,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
40,0.8163265306122448,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
41,0.836734693877551,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
42,0.8571428571428571,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
43,0.8775510204081632,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
44,0.8979591836734693,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
45,0.9183673469387754,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
46,0.9387755102040816,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
47,0.9591836734693877,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
48,0.9795918367346939,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742
49,1.0,0.1453827286812812,0.07000030476728418,0.03439638082983151,0.01705690303229955,0.008494420739057961,0.0042388562581742


==> csv/con/defocus_degree1_error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.1044226304089662,16.85154997936646,17.86925364829451,18.877284088223988,19.881163675629875,20.883056453175104
1,0.02040816326530612,1.1044226304089662,1.0392523182159277,1.017703668928048,1.008030439929482,1.0038795874058877,1.0018927775452309
2,0.04081632653061224,1.103813999806685,1.0395553745586548,1.0177554583227189,1.0081472627395218,1.003935454832225,1.0019238053723074
3,0.061224489795918366,1.1021554019981739,1.0404079829431832,1.0181928950714085,1.0083328450858051,1.004026691267726,1.0019698619759412
4,0.08163265306122448,1.1022010326991598,1.0413869279791843,1.018714593249325,1.0085529812395138,1.0041351016080682,1.002024411793561
5,0.1020408163265306,1.1041062151770837,1.0424183599897827,1.0192565778704241,1.0087930240904326,1.0042570434720917,1.0020863126979644
6,0.12244897959183673,1.1058362702776239,1.0435029042040127,1.0198417254459773,1.0090796815536003,1.004392361086281,1.0021536454489974
7,0.14285714285714285,1.1074277270605102,1.0446939782047904,1.0204450665653892,1.0093546457150653,1.0045341506646215,1.0022237448873987
8,0.16326530612244897,1.109068042168267,1.0460101593598206,1.0210439482145324,1.009652074503356,1.0046762195823586,1.0022967923597232
9,0.18367346938775508,1.1109369696705826,1.047109124559953,1.0216256872455,1.0099464377752094,1.0048194840490163,1.002368105511228
10,0.2040816326530612,1.112826061252869,1.0481946479351218,1.022210143855179,1.0102225511842924,1.004958023824041,1.0024402863676203
11,0.22448979591836732,1.113913823045836,1.0494158646290046,1.0227216331033326,1.0105173404015653,1.00509528655214,1.0025066025651146
12,0.24489795918367346,1.1145666187650185,1.0504203118532747,1.0232353555250968,1.0107593066654659,1.0052198962353243,1.0025707549178575
13,0.26530612244897955,1.1154359618329754,1.0512539789929232,1.0237068798592615,1.0110075527819835,1.0053369828235248,1.0026286846825914
14,0.2857142857142857,1.1164070220259268,1.0521306138509798,1.0240809639589346,1.0112255049270569,1.0054428334864816,1.0026813262218837
15,0.3061224489795918,1.1159365946549598,1.0529030870798306,1.0244407336511898,1.0114119319090162,1.0055376262326774,1.002727615835837
16,0.32653061224489793,1.1158551634068838,1.053418254300649,1.0246955794314427,1.0115916063954264,1.0056202000240533,1.0027658620667055
17,0.3469387755102041,1.1160395143387771,1.0538194433863703,1.024897642234391,1.0117099552451871,1.0056820121533407,1.0027979929934605
18,0.36734693877551017,1.115861140725937,1.0541567022308513,1.0250702733119796,1.0118100273571073,1.0057266433541432,1.002820666218621
19,0.3877551020408163,1.1155756153324539,1.0543219168998088,1.0250798290599006,1.0118721503238945,1.0057545579650915,1.002836102908546
20,0.4081632653061224,1.1154076865276692,1.0544227803607005,1.025107148659537,1.0118983100253929,1.0057687524592671,1.0028410374604957
21,0.42857142857142855,1.1154160684874463,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
22,0.44897959183673464,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
23,0.4693877551020408,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
24,0.4897959183673469,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
25,0.5102040816326531,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
26,0.5306122448979591,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
27,0.5510204081632653,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
28,0.5714285714285714,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
29,0.5918367346938775,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
30,0.6122448979591836,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
31,0.6326530612244897,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
32,0.6530612244897959,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
33,0.673469387755102,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
34,0.6938775510204082,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
35,0.7142857142857142,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
36,0.7346938775510203,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
37,0.7551020408163265,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
38,0.7755102040816326,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
39,0.7959183673469387,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
40,0.8163265306122448,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
41,0.836734693877551,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
42,0.8571428571428571,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
43,0.8775510204081632,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
44,0.8979591836734693,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
45,0.9183673469387754,1.1154160807851874,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
46,0.9387755102040816,1.1162983768618235,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
47,0.9591836734693877,1.118061351949875,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
48,0.9795918367346939,1.1198221753114248,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437
49,1.0,1.1215808521924675,1.0544227803607005,1.025104430021338,1.0119010483767874,1.005768250858715,1.0028405242251437


==> csv/con/defocus_degree1_l2error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.005661701909346706,0.001416832877132692,0.0003487493104737025,8.719134658943386e-05,2.1725397976682353e-05,5.4228274220438455e-06
1,0.02040816326530612,0.005661701909346706,0.001416832877132692,0.0003487493104737025,8.719134658943386e-05,2.1725397976682353e-05,5.4228274220438455e-06
2,0.04081632653061224,0.005721775682471751,0.0014301476368725537,0.0003544186166375339,8.858851484555325e-05,2.209920692994361e-05,5.517119436788876e-06
3,0.061224489795918366,0.005885613245540055,0.0014664606179812677,0.0003628614227475695,9.070411417897808e-05,2.2627033549247895e-05,5.647244123630103e-06
4,0.08163265306122448,0.006045399656227277,0.001509614936895727,0.00037286988382795533,9.321880319977717e-05,2.3260580545751552e-05,5.804248933335478e-06
5,0.1020408163265306,0.00620995314283901,0.0015558039048191395,0.0003843137383350407,9.606119083653298e-05,2.3977663437323024e-05,5.982530001048009e-06
6,0.12244897959183673,0.006430668629654889,0.0016069148810043232,0.0003966551895863245,9.917685433135494e-05,2.4756172763073224e-05,6.176427454171839e-06
7,0.14285714285714285,0.006635665056304737,0.0016588812323285462,0.0004097756437997155,0.00010244146981109127,2.5574543827844756e-05,6.380309764781513e-06
8,0.16326530612244897,0.006822696842764839,0.0017118251552402433,0.0004229980247274751,0.00010575907548907166,2.6411590780939426e-05,6.588974812066476e-06
9,0.18367346938775508,0.007037577909051996,0.0017637203769067893,0.0004362044099308116,0.00010906974979348303,2.72497369356589e-05,6.797693889908116e-06
10,0.2040816326530612,0.007247145364680099,0.0018146562573038388,0.00044923902120495385,0.0001123188247641475,2.807024244018601e-05,7.002298021104947e-06
11,0.22448979591836732,0.0074131789538103435,0.0018625937336190208,0.0004616458282462537,0.00011545142107785839,2.8855671965186636e-05,7.199169933566392e-06
12,0.24489795918367346,0.007586657046465669,0.0019072683686500549,0.00047337557439412184,0.00011836821828760559,2.9594253648144434e-05,7.385082834864565e-06
13,0.26530612244897955,0.007765827994757822,0.0019494478897579182,0.00048408124551802055,0.00012106407947931892,3.027642524398222e-05,7.557242630311393e-06
14,0.2857142857142857,0.007882785665486471,0.001984686604105895,0.0004938209357504509,0.0001235065765874211,3.08915486510548e-05,7.713015682494005e-06
15,0.3061224489795918,0.007995033897664169,0.0020167801025873103,0.0005024584975595653,0.00012566548978382316,3.143106612521555e-05,7.850127093603754e-06
16,0.32653061224489793,0.00810666231948357,0.0020426915651733935,0.0005097361081212921,0.0001275129437418144,3.188692051768398e-05,7.966381943094351e-06
17,0.3469387755102041,0.008169755976270626,0.002062028990112878,0.0005155438007044567,0.0001289526146153686,3.225203970040506e-05,8.05894253201067e-06
18,0.36734693877551017,0.00820827511258128,0.0020777332881871517,0.0005196026726323152,0.0001299910596489097,3.252178821653748e-05,8.126761155691559e-06
19,0.3877551020408163,0.008237887248045304,0.0020834004530459866,0.0005222346078106166,0.00013065343269367185,3.269180536125901e-05,8.169650462675185e-06
20,0.4081632653061224,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.275677939659697e-05,8.1872862172135e-06
21,0.42857142857142855,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
22,0.44897959183673464,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
23,0.4693877551020408,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
24,0.4897959183673469,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
25,0.5102040816326531,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
26,0.5306122448979591,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
27,0.5510204081632653,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
28,0.5714285714285714,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
29,0.5918367346938775,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
30,0.6122448979591836,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
31,0.6326530612244897,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
32,0.6530612244897959,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
33,0.673469387755102,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
34,0.6938775510204082,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
35,0.7142857142857142,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
36,0.7346938775510203,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
37,0.7551020408163265,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
38,0.7755102040816326,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
39,0.7959183673469387,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
40,0.8163265306122448,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
41,0.836734693877551,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
42,0.8571428571428571,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
43,0.8775510204081632,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
44,0.8979591836734693,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
45,0.9183673469387754,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
46,0.9387755102040816,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
47,0.9591836734693877,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
48,0.9795918367346939,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06
49,1.0,0.008255654529323718,0.0020868007519612877,0.0005234111732352705,0.00013094096024616954,3.27597327618396e-05,8.190378263930264e-06


==> csv/con/defocus_degree1_l2error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.1127584139349542,22.463114689815654,24.485522015015235,26.485455514342824,28.490257869147328,30.492523311071967
1,0.02040816326530612,2.1127584139349542,1.9985661979810705,2.022407325199576,1.9999334993275937,2.0048023548045,2.0022654419246373
2,0.04081632653061224,2.097531272324179,2.000051705263955,2.0124186406598454,2.0000846659745366,2.002949431485822,2.00184276884846
3,0.061224489795918366,2.056801468510044,2.004614148770648,2.014634010774047,1.9999560237812728,2.002894865719982,2.0022153101809623
4,0.08163265306122448,2.0428024619763447,2.0014310895919514,2.0171754614972532,1.9997167861880436,2.0024735173667123,2.002456414463312
5,0.1020408163265306,2.052121513222615,1.9966153708646772,2.017020223358272,1.9999817759927763,2.001982665737557,2.00259182079199
6,0.12244897959183673,2.0482490963973827,2.000378991161981,2.0180616471678885,1.9995415010454103,2.001944018794215,2.002661380570026
7,0.14285714285714285,2.0480238799482318,1.9997871896543116,2.0170289879362335,1.9997556722877519,2.001742590325526,2.0027278817573078
8,0.16326530612244897,2.0330814872471805,1.9945701537912994,2.0165455714625273,1.9995997566158614,2.001266215332872,2.002770799766008
9,0.18367346938775508,2.013058599420245,1.9961867630858734,2.0152926557004824,1.9994923025905287,2.0006774021468496,2.0028651093378844
10,0.2040816326530612,1.9950224969230663,1.9975188040126846,2.0139131317513166,1.99964513109504,2.000245591023871,2.002888860116184
11,0.22448979591836732,1.9885551798694823,1.992585999165658,2.0122325369027383,1.9992685548458036,2.000124905387607,2.0027177597639634
12,0.24489795918367346,1.9831999273784615,1.99175262882922,2.010259809144659,1.9994899426075234,1.999680511419301,2.002417779159941
13,0.26530612244897955,1.9770074999059497,1.9938750291658665,2.009557737770882,1.9992934350954856,1.9993170137211058,2.002073228321079
14,0.2857142857142857,1.9823802489638163,1.989671143847304,2.006700218963647,1.999239875561125,1.9991445551825813,2.0016814751005847
15,0.3061224489795918,1.9635945734305182,1.9869298551297985,2.0048665608527023,1.9992888684901386,1.9991962423680785,2.0012668388254666
16,0.32653061224489793,1.9451711807056566,1.9885178214504855,2.0025394424206846,1.9990085168066276,1.9995095760421313,2.000860890628833
17,0.3469387755102041,1.935565018585128,1.9861873550665692,1.9998305272203556,1.999156752366423,1.9992823602359382,2.000650294047055
18,0.36734693877551017,1.92960993916482,1.9820374782038814,1.9995061752146122,1.998934156493443,1.9988696656432436,2.00060702841529
19,0.3877551020408163,1.924499198496344,1.9833031882811338,1.9961467204954297,1.9989206299474138,1.998712418877387,2.000565638068221
20,0.4081632653061224,1.921475527139797,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.9990510388106355,2.000319165076301
21,0.42857142857142855,1.9215599470399038,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
22,0.44897959183673464,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
23,0.4693877551020408,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
24,0.4897959183673469,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
25,0.5102040816326531,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
26,0.5306122448979591,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
27,0.5510204081632653,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
28,0.5714285714285714,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
29,0.5918367346938775,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
30,0.6122448979591836,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
31,0.6326530612244897,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
32,0.6530612244897959,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
33,0.673469387755102,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
34,0.6938775510204082,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
35,0.7142857142857142,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
36,0.7346938775510203,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
37,0.7551020408163265,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
38,0.7755102040816326,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
39,0.7959183673469387,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
40,0.8163265306122448,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
41,0.836734693877551,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
42,0.8571428571428571,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
43,0.8775510204081632,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
44,0.8979591836734693,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
45,0.9183673469387754,1.9215600708947944,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
46,0.9387755102040816,1.9304214321778956,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
47,0.9591836734693877,1.9479825240816326,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
48,0.9795918367346939,1.9653324233213936,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656
49,1.0,1.9824761492660885,1.9840897418697656,1.9952762313667192,1.9990282578833936,1.998920970652228,1.9999216003565656


==> csv/con/defocus_degree2_EI_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,104.88733641042506,75.82144912989574,76.25968149404946,76.56270998637667,76.66286486312625,76.70564916117344
1,0.0204081632653061,104.88733641042506,75.82144912989574,76.25968149404946,76.56270998637667,76.66286486312625,76.70564916117344
2,0.0408163265306122,107.87812903794244,79.7827436624932,87.33541105120106,87.68972524094451,90.64194858135767,92.10174786935131
3,0.0612244897959183,115.9948476680165,90.53284999942068,100.49851608207452,100.89039737412338,104.6381560354101,106.48626675966918
4,0.0816326530612244,123.87612797058257,100.19969722886995,112.34728044618478,112.74792561852024,117.18750634543436,119.3658824040398
5,0.1020408163265306,131.59953677847798,109.35135024137287,123.21731379791154,123.65117429767491,128.70826331978233,131.17642083684905
6,0.1224489795918367,138.5246834183175,117.71174919337616,133.32274748924746,133.77236729711024,139.4717883550387,142.21311320769658
7,0.1428571428571428,145.4992806562447,125.77326013643103,142.87555502166927,143.34077472076916,149.66071131751974,152.6449466007734
8,0.1632653061224489,152.59200670567884,133.50735212231302,152.03118949605943,152.51693457704422,159.38052496864947,162.60820898361078
9,0.183673469387755,159.05104824476012,140.90437454146948,160.86902186738118,161.36864801471822,168.75318026101456,172.2014015323582
10,0.2040816326530612,165.4071499689587,148.15288332785278,169.4395646034626,169.95129505105072,177.81273099487103,181.49097137393875
11,0.2244897959183673,172.06952332063491,155.1714988683477,177.77710548356418,178.30713060225006,186.63718920615193,190.53660796233598
12,0.2448979591836734,178.40653597114317,162.06537635333459,185.92947348795923,186.4583567132164,195.2619618329482,199.3809149692941
13,0.2653061224489795,184.45399018158994,168.8594226007903,193.9300288881268,194.47643631305675,203.7498855938974,208.07062309441628
14,0.2857142857142857,190.84610033490634,175.53130883801282,201.8352653232225,202.38626761768737,212.11178059381925,216.62865738242402
15,0.3061224489795918,197.15908757825787,182.15545391501038,209.65769534952324,210.21050253949514,220.38735355968512,225.09861192605098
16,0.3265306122448979,203.19945248251972,188.7219141790355,217.3952398271231,217.96982791692125,228.5978929674729,233.48830949603862
17,0.3469387755102041,209.37819874609855,195.25708457613845,225.12366199693827,225.68366260808776,236.758112094628,241.8424483238153
18,0.3673469387755101,215.63800488164506,201.77076768902134,232.7929891766259,233.3755882244272,244.90574503671164,250.15973434760136
19,0.3877551020408163,221.84571363573005,208.28783437583195,240.481990390354,241.06089443347005,253.027478260803,258.4810369711578
20,0.4081632653061224,228.04218872083808,214.8091135222445,248.17299932048834,248.75165022588033,261.18207730570145,266.80062635168196
21,0.4285714285714285,234.25173951822285,221.34564237946208,255.860053226963,256.4584887504744,269.3349765328064,275.14919648016695
22,0.4489795918367346,240.6665330192549,227.91422093998096,263.61835862580926,264.1930112325218,277.54141744487913,283.52225438201947
23,0.4693877551020408,247.10041751153616,234.49576205377699,271.3590909953766,271.97021037606,285.7712504295075,291.9400599922139
24,0.4897959183673469,253.3002115520878,241.10160951197474,279.19275760494423,279.7654277467484,294.0332114591135,300.3790178624046
25,0.5102040816326531,259.7451811036361,247.70626664647006,286.9940166749884,287.56724810054413,302.2956896770956,308.82637410427935
26,0.5306122448979591,266.435326166181,254.30973345726258,294.7681592632194,295.3714682826783,310.5587481154236,317.2786195778033
27,0.5510204081632653,272.75447004419505,260.92817068499767,302.6435460386409,303.18198948365057,318.8426619304056,325.73632892059817
28,0.5714285714285714,279.13269835249633,267.5519584859364,310.39828843895174,311.0064016678761,327.11907215179735,334.21300221138404
29,0.5918367346938775,285.89260027776805,274.18575927817756,318.28994637896665,318.8469554787839,335.4421025631147,342.6987547792009
30,0.6122448979591836,292.3962630836835,280.84377091389945,326.137085590304,326.7058203749614,343.7515231546833,351.216617275755
31,0.6326530612244897,298.729099810028,287.51792311194197,334.00194159307466,334.5860197350514,352.1230786002043,359.7456686347751
32,0.6530612244897959,305.60594697097866,294.2224905070531,341.96090556002,342.4903913771696,360.4933510891653,368.31916339818525
33,0.673469387755102,312.342987325839,300.941999762221,349.8226582487167,350.42398074178743,368.91560287287257,376.906000016388
34,0.6938775510204082,318.76289610751166,307.68929513770456,357.8659643222901,358.39268642821554,377.3597703828681,385.54837255453424
35,0.7142857142857142,325.5914845069922,314.4690709940761,365.84243422386805,366.39475871332985,385.8433301269685,394.21031318680326
36,0.7346938775510203,332.562915751168,321.2658644008982,373.8809773485392,374.43146531280473,394.3722371195859,402.9277372074805
37,0.7551020408163265,339.0820691142297,328.10602062869856,381.999344585037,382.5043356157508,402.92687271541956,411.67474291315193
38,0.7755102040816326,345.8898435400751,334.9799134276152,390.0408407173443,390.61555048616634,411.55025913750785,420.4770159137648
39,0.7959183673469387,353.075045509561,341.8979232810684,398.2919496415203,398.7784005275659,420.1849466268782,429.31873701289754
40,0.8163265306122448,359.83116082619586,348.85650705137823,406.4574314300245,406.98630543338,428.9134842528641,438.21495545256744
41,0.836734693877551,366.58999893177025,355.83847122209465,414.72851954813007,415.2384677714343,437.6553760817953,447.1603647385598
42,0.8571428571428571,373.89880929810613,362.88661999877326,423.05952367208397,423.53735227185257,446.479884963292,456.1588458727431
43,0.8775510204081632,380.9609063531378,369.8256927800136,431.32957453349,431.86275207532964,455.3382539590221,465.215959804738
44,0.8979591836734693,387.8071292607782,376.66171044007484,439.6099816199574,440.0794872894788,463.79303196989696,474.02178337323556
45,0.9183673469387754,394.5102590918203,383.0731434865287,447.2034608909169,447.68473865138037,471.83469850988877,482.2170528603983
46,0.9387755102040816,401.1463207233638,389.40679569532017,454.71880854441537,455.1768402265894,479.7568407116139,490.32217083585374
47,0.9591836734693876,407.6918628999962,395.6967895753916,462.1837955342829,462.629185068003,487.6536438415507,498.39667458530596
48,0.979591836734694,413.96061117375285,401.9781340543046,469.6029593288112,470.0534144000907,495.50204123591476,506.4281671394845
49,1.0,420.0400217517127,408.24065819328507,477.0651589090434,477.45992298161644,503.37232699673206,514.466760021569


==> csv/con/defocus_degree2_H_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.6592030843245312,0.11809251212307027,0.029571552866831437,0.00741948151988398,0.0018555697989980503,0.0004639443579143444
1,0.02040816326530612,0.6592030843245312,0.11809251212307027,0.029571552866831437,0.00741948151988398,0.0018555697989980503,0.0004639443579143444
2,0.04081632653061224,0.6788959980068268,0.12442794123430984,0.033984172631311975,0.008524272730910073,0.002201915083189915,0.0005591920032660586
3,0.061224489795918366,0.7326039444130873,0.1417063842649632,0.03925601836732839,0.009846579589634835,0.0025522029788270025,0.0006491613271785778
4,0.08163265306122448,0.7831890385314034,0.15740701039134347,0.04404083541513435,0.01104690040685823,0.00286954775882695,0.0007305351154199965
5,0.1020408163265306,0.8325266585372577,0.17240367534135229,0.04849711478297044,0.01216142168692956,0.003163810260599715,0.000805935023862453
6,0.12244897959183673,0.8808572553824082,0.18622845411800254,0.052648485227137144,0.013205175582288934,0.0034411569706876495,0.0008769773104088168
7,0.14285714285714285,0.9277607276974222,0.19964757750190798,0.05662700173901992,0.014199168517757961,0.0037056279175709025,0.0009446642006352953
8,0.16326530612244897,0.9730332005494228,0.21260309472267644,0.060450033209859894,0.01515824001275606,0.003959709778001241,0.0010097356562309525
9,0.18367346938775508,1.0185937933024602,0.2250497757548605,0.06416116483433108,0.016088304771358475,0.004205939687272124,0.0010726990804973513
10,0.2040816326530612,1.063670439302904,0.23730483391566376,0.06778843391702448,0.016994188250615137,0.004444907874032476,0.0011339468384808334
11,0.22448979591836732,1.106580802372143,0.24920046954181155,0.07130469813394442,0.017879277188850164,0.004678536183737389,0.0011937989320624583
12,0.24489795918367346,1.1501914669824005,0.2609087765907828,0.07477788034236522,0.018744228155538906,0.004907327807393793,0.0012524624053907088
13,0.26530612244897955,1.194337656300496,0.2724738323748543,0.07817095386620586,0.019596248342928314,0.005132854939519534,0.0013101876621685723
14,0.2857142857142857,1.2360822925489985,0.28380428753927095,0.08153207954830635,0.020437156149184357,0.005355066155301706,0.001367057760490434
15,0.3061224489795918,1.2782350124299073,0.2950627154506351,0.08486242576759837,0.021268554342207206,0.005574832485860831,0.0014233097217883537
16,0.32653061224489793,1.3217401862980283,0.30619217987481967,0.08813368537094385,0.022091855481578555,0.005792493485867932,0.0014789278883134875
17,0.3469387755102041,1.363422720662973,0.3172273872465219,0.0914158242913999,0.022907369930083146,0.006008180236482484,0.0015341459399596817
18,0.36734693877551017,1.4042794676429073,0.32821233784856896,0.09463587774084375,0.023717220159183237,0.006222786468468081,0.0015888991793243626
19,0.3877551020408163,1.4476166532536072,0.33910656939161166,0.09786351905694196,0.024522895543373262,0.006435644468329025,0.0016434310450456245
20,0.4081632653061224,1.489846270894018,0.3499751881812371,0.10107607458681486,0.02532516720016739,0.006648264485210371,0.0016976584932240021
21,0.42857142857142855,1.5304145365789954,0.36080538784073674,0.10425663074958845,0.026124733238368128,0.0068593772777498915,0.001751763380082359
22,0.44897959183673464,1.5731632894265617,0.37160257459778095,0.10747169089141062,0.026922141186876428,0.007070680716532171,0.0018056907129520546
23,0.4693877551020408,1.6161940984069967,0.3823876990431269,0.11063019162307032,0.027717998929239734,0.007281184908191633,0.0018595668317008983
24,0.4897959183673469,1.6567446998207345,0.3931597265955517,0.11382389349960882,0.02851330033989612,0.007491835376132466,0.0019133755829571532
25,0.5102040816326531,1.6988989052183796,0.40392981311016113,0.11700438316978877,0.02930845093708525,0.007702359644125252,0.001967184152173343
26,0.5306122448979591,1.742656714599932,0.4146979585869545,0.12017381774110268,0.03010384612141551,0.007912898695874207,0.0020210238651642187
27,0.5510204081632653,1.7839879399595742,0.4254905160328098,0.12338452848189563,0.030899883496755726,0.008123969133339216,0.0020748983822973925
28,0.5714285714285714,1.8257056151216877,0.4362917985547942,0.12654605380462214,0.03169733662164263,0.008334848382578825,0.002128893697332064
29,0.5918367346938775,1.8699196788106909,0.4471094090678313,0.12976339812474466,0.0324964348785005,0.008546915493510684,0.0021829468461898186
30,0.6122448979591836,1.9124577754711665,0.45796649973457954,0.13296259263655835,0.033297399375508414,0.008758635832291957,0.0022372045311502783
31,0.6326530612244897,1.9538785607792906,0.4688499105038019,0.13616901009426274,0.034100538251180756,0.008971939339500409,0.0022915334877207484
32,0.6530612244897959,1.998857520787144,0.47978291874600715,0.13941379435984416,0.034906140731962965,0.009185210157546735,0.0023461455430422414
33,0.673469387755102,2.042922055246082,0.4907402923901132,0.14261894662967736,0.035714721042077346,0.009399805384891123,0.0024008425842571035
34,0.6938775510204082,2.084912347248588,0.5017429763226433,0.14589811626773308,0.036526880358499526,0.009614959015188308,0.0024558933821157286
35,0.7142857142857142,2.129575664222448,0.5127986255464938,0.14915003751514855,0.037342440351900784,0.00983111634208,0.002511068826208839
36,0.7346938775510203,2.1751732643712263,0.5238820249603824,0.15242726535000972,0.038161530226085906,0.010048429096683322,0.0025665976923265645
37,0.7551020408163265,2.2178126791407236,0.5350361352868805,0.155737036619311,0.03898430585425006,0.010266397404646766,0.0026223149899604475
38,0.7755102040816326,2.2623398594714645,0.5462452591867148,0.15901546836372044,0.039810989506995534,0.010486117453067384,0.0026783843331314463
39,0.7959183673469387,2.30933565630537,0.5575263239132193,0.1623793569957028,0.040642935744007555,0.010706125447653066,0.0027347049555996794
40,0.8163265306122448,2.353524953162356,0.568873551740379,0.16570833636264914,0.04147947390966194,0.010928524701954122,0.002791372719094752
41,0.836734693877551,2.397732058793036,0.5802589055338072,0.16908037029776024,0.04232052273078907,0.011151264215403378,0.0028483538219333006
42,0.8571428571428571,2.445536333263339,0.5917521852827593,0.1724768313459781,0.04316633340922903,0.01137610877458532,0.0029056729855965044
43,0.8775510204081632,2.4917269455563624,0.6033012203820451,0.17585904473087863,0.04401717379805169,0.011601816074409485,0.002963365632615883
44,0.8979591836734693,2.536505603444266,0.614899041412873,0.17932152836989393,0.044873628918920466,0.011829223361245679,0.0030213855285064237
45,0.9183673469387754,2.5849124510710113,0.6266167413498007,0.18274859554493744,0.045736237902068044,0.012058080459038048,0.003079838447507749
46,0.9387755102040816,2.6329068974987075,0.6383783095619483,0.18623409492724305,0.04660427767754488,0.012288229343212269,0.0031386061220570333
47,0.9591836734693877,2.6786586270977044,0.6502238858651983,0.18973429608923825,0.04747796101039748,0.012520402919848989,0.003197864139819827
48,0.9795918367346939,2.7268690603165493,0.662162646459195,0.19323761720046365,0.048357393910635454,0.012753469044487995,0.0032574234911758393
49,1.0,2.7765029535258323,0.674155355853098,0.19681620938751432,0.049242494319651386,0.012989119268884141,0.0033175295064686353


==> csv/con/defocus_degree2_H_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.0175036002501687,16.082010604033663,18.079646185259534,20.074465911135054,22.073922014279095,24.07376059009017
1,0.02040816326530612,2.0175036002501687,2.4808055018635686,1.9976355812258797,1.9948197258755176,1.9994561031440383,1.9998385758110817
2,0.04081632653061224,1.9750360476183375,2.4471972417800805,1.8711766853445513,1.993767671293433,1.9513739229362432,1.97581084608039
3,0.061224489795918366,1.8651931589556412,2.3694959264742144,1.8508662994991008,1.9941357425923667,1.946794229962,1.9739493806780033
4,0.08163265306122448,1.7990959874021897,2.3143157903615448,1.8367564324342227,1.9943200257681737,1.9438692074372874,1.9728758558035078
5,0.1020408163265306,1.7695835887879516,2.271204841123528,1.8291274799338333,1.9948480694234423,1.941836008921071,1.9721524586061274
6,0.12244897959183673,1.744505888087353,2.241361115835277,1.821968763838312,1.9946078609959352,1.9394555526301471,1.9716088133334262
7,0.14285714285714285,1.7238741594753524,2.2158760103302195,1.8173333632558242,1.9950809709738606,1.9374165504073961,1.971248386006692
8,0.16326530612244897,1.702148716794308,2.1939248362117865,1.8138215460733425,1.9951050176590048,1.9360980288242937,1.970878684362994
9,0.18367346938775508,1.6816542526879432,2.1778762347057268,1.8099983957305497,1.9951962883402474,1.935023423591279,1.9706923042308642
10,0.2040816326530612,1.6633126526734976,2.163889626466073,1.8071977502589316,1.995549948965618,1.9343664692803269,1.9703364445864278
11,0.22448979591836732,1.6507616629589266,2.150395406109925,1.8048257105338963,1.9952830646433004,1.9337319951684353,1.970066535378612
12,0.24489795918367346,1.6398051504889615,2.1399253713866817,1.8024793884208423,1.995764373158916,1.9330388000024517,1.9697692266079403
13,0.26530612244897955,1.6289272599178755,2.131702134732842,1.8010467739502924,1.995683409735505,1.932370619078526,1.9696101792659317
14,0.2857142857142857,1.6215457039413472,2.122516209800218,1.7991125783792745,1.9958180617492942,1.931865667682121,1.969474308267559
15,0.3061224489795918,1.609835631657255,2.114765805083134,1.7974982396282786,1.9960713103302261,1.9313872363065254,1.9693400127335823
16,0.32653061224489793,1.597304284649183,2.1096451743208937,1.7963582649688636,1.9958575007336046,1.9309395473254316,1.969310976984371
17,0.3469387755102041,1.5873994214288751,2.1033855928970357,1.7947025318865015,1.9963221970768334,1.930504548886627,1.969183505632725
18,0.36734693877551017,1.5811709387896948,2.096862332481634,1.7938838388278342,1.9961596197357725,1.9300079153927507,1.9692378881699257
19,0.3877551020408163,1.5750393578726283,2.093610578918179,1.7926183761376593,1.996356174870669,1.929689900294326,1.9690885425561366
20,0.4081632653061224,1.5703124146804774,2.0896039010517664,1.7915440034352486,1.9965268680418733,1.9292494490880268,1.9691554673401817
21,0.42857142857142855,1.5673906773421862,2.0844009016736287,1.7908226588490268,1.996384761300479,1.9290033398491366,1.9690041371344484
22,0.44897959183673464,1.5583683492817355,2.0815978416626586,1.7895532552740423,1.996833421973062,1.9286164878170928,1.9690403118382114
23,0.4693877551020408,1.5495131310305819,2.0792758958237894,1.7890478110456145,1.9966039577269514,1.9283301556762784,1.96895749224668
24,0.4897959183673469,1.5432248762618344,2.0749525976436147,1.788075629990292,1.9968532183065844,1.9280032447762068,1.9689560826257304
25,0.5102040816326531,1.5383465682191557,2.0722011610050006,1.7873119625049438,1.9969413785445465,1.9277101494760414,1.9689330290731677
26,0.5306122448979591,1.534801636818971,2.0709388256111603,1.7867142172787966,1.9968720990223758,1.927441415439551,1.968889529060542
27,0.5510204081632653,1.5333832925797046,2.067708825765942,1.785746468895495,1.9972670405334019,1.9271219865310494,1.9689202739713367
28,0.5714285714285714,1.5317166167275587,2.0648798751398263,1.785416831637204,1.9970133592190555,1.9269166173805874,1.968832420420231
29,0.5918367346938775,1.5242914660210938,2.064072409163448,1.7845355765432858,1.997315362072366,1.926593354355292,1.9689130506761474
30,0.6122448979591836,1.5184316530167012,2.061926987488238,1.7840165361408373,1.9973326373285303,1.9264235303903356,1.968800391544552
31,0.6326530612244897,1.5136292449585602,2.0589597693183923,1.783527398438681,1.9973258758699377,1.9260989698401176,1.9689011863396366
32,0.6530612244897959,1.509103325792685,2.0585271909711773,1.7828117694601795,1.9976221222046737,1.9258962905196781,1.968819844023081
33,0.673469387755102,1.508015984663754,2.0574251257496035,1.7826005628644344,1.9973809257024748,1.9256206540290206,1.9688925062843154
34,0.6938775510204082,1.5084083893798066,2.054792482743356,1.781797990906745,1.9977364639954616,1.925413954327968,1.9688396480972672
35,0.7142857142857142,1.5069677990540862,2.053916029793499,1.7814415927559715,1.9976888662157308,1.9252002501192695,1.9688629312862123
36,0.7346938775510203,1.5006286311898307,2.053647266191256,1.7809372100089713,1.9977420146330587,1.9249632416960558,1.9688541669076514
37,0.7551020408163265,1.496441304529826,2.0512633434356604,1.78034431796937,1.997965157990171,1.9247804387876581,1.9688324273554227
38,0.7755102040816326,1.4911961133517788,2.0500156229616575,1.7802034947347152,1.9977458920260391,1.924505754471988,1.9688646709932065
39,0.7959183673469387,1.4874221451608478,2.0501904076311552,1.7794970471347926,1.9981129146492447,1.9243914799520703,1.9688000744063736
40,0.8163265306122448,1.4882837107118851,2.0484837565890706,1.7792894141421907,1.9980037448577868,1.9241246348301848,1.9688763350858993
41,0.836734693877551,1.4891023185682717,2.0467297070104995,1.7788166276057336,1.9981057400537592,1.923978137193779,1.968834578924821
42,0.8571428571428571,1.487764304652824,2.0469171508606467,1.778422915350357,1.9982554434266773,1.9237294270756065,1.9688919214552414
43,0.8775510204081632,1.4835199208558587,2.0460404686657547,1.778293042765886,1.9981111798673694,1.9235479289643733,1.9688740796751716
44,0.8979591836734693,1.4802182310820988,2.0442685175271635,1.7776380659286528,1.998442283125853,1.9233477717176108,1.9689063886931777
45,0.9183673469387754,1.4749975168176477,2.044297223499667,1.7775614143666876,1.998289044707929,1.9231745256400121,1.9689096317133723
46,0.9387755102040816,1.4725682292578475,2.0440229905432266,1.7771342607414826,1.9984200066018039,1.9230241536185382,1.9689181954166015
47,0.9591836734693877,1.4737780465730772,2.0423548578125548,1.7767988369465373,1.998492227911402,1.9228174164473908,1.9689400019943308
48,0.9795918367346939,1.4736448628531278,2.0418307941834444,1.7766533420631152,1.998407729141671,1.9226887971244768,1.968927049269982
49,1.0,1.4727764628290254,2.041961643890161,1.7760785114261493,1.9987163652870077,1.922445095020499,1.9689658261914649


==> csv/con/defocus_degree2_error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.006284868191762119,0.0015575079806343832,0.00038777440827819583,9.690724794360204e-05,2.420428459477651e-05,6.048372746829415e-06
1,0.02040816326530612,0.006284868191762119,0.0015575079806343832,0.00038777440827819583,9.690724794360204e-05,2.420428459477651e-05,6.048372746829415e-06
2,0.04081632653061224,0.006293175494061955,0.0015595846360045445,0.00038912249020492905,9.720948158393596e-05,2.4292450875694965e-05,6.0714591872808775e-06
3,0.061224489795918366,0.006315831773061508,0.00156524824155953,0.00039061291547105604,9.759679658235022e-05,2.439074880068912e-05,6.096197631226984e-06
4,0.08163265306122448,0.006322356464979289,0.0015709329942565889,0.0003920062438559878,9.797874636057704e-05,2.448680621608515e-05,6.120133330453023e-06
5,0.1020408163265306,0.006326212682181888,0.0015766030777014815,0.00039359009937931557,9.835265824206717e-05,2.4581252042373145e-05,6.143901615251292e-06
6,0.12244897959183673,0.006358846911942733,0.0015820719290482797,0.0003948949914296122,9.871377661247505e-05,2.467278158022759e-05,6.16664167338781e-06
7,0.14285714285714285,0.006376393914203226,0.0015873610756797357,0.00039633793009895605,9.905882360004107e-05,2.476019180283762e-05,6.1886372374047104e-06
8,0.16326530612244897,0.0063766983707490375,0.0015924448454936585,0.00039761599846875264,9.938725856766275e-05,2.4844376555919145e-05,6.209622887689949e-06
9,0.18367346938775508,0.006404194153659297,0.001597180900076518,0.00039884102041244613,9.969907394831123e-05,2.4923617325413795e-05,6.229328396585263e-06
10,0.2040816326530612,0.006430619471422601,0.001601756432850066,0.0004000744104582446,9.999446162213893e-05,2.4997691949068662e-05,6.247951784579128e-06
11,0.22448979591836732,0.006431009867506505,0.001605968050571218,0.00040109044378919923,0.00010027236223518758,2.506754523917298e-05,6.2654570417165305e-06
12,0.24489795918367346,0.006447025389072398,0.001609898316725997,0.00040218411282283054,0.00010052769146930713,2.5132021420495866e-05,6.2817567347586236e-06
13,0.26530612244897955,0.00647498953600687,0.0016136134316829614,0.0004030884454274426,0.00010076412708119871,2.5191940228864777e-05,6.296841152698311e-06
14,0.2857142857142857,0.006476853812469168,0.0016168300083786984,0.0004039535876832035,0.00010098094297480534,2.5246434405056996e-05,6.310604409448345e-06
15,0.3061224489795918,0.006483267031363963,0.0016198401371408325,0.0004047665678387529,0.00010117741066824165,2.5295609733573162e-05,6.323049749662087e-06
16,0.32653061224489793,0.006504644427679946,0.0016224516437680979,0.00040540761352931605,0.00010135281425281882,2.5339225181275454e-05,6.334055403054308e-06
17,0.3469387755102041,0.00651177022645194,0.0016246651840324804,0.00040606937307484684,0.00010150211878598603,2.5376871708121402e-05,6.343575954480303e-06
18,0.36734693877551017,0.006512207662158971,0.001626659508747297,0.0004065237448755117,0.0001016268254089475,2.540890360712117e-05,6.351538481874531e-06
19,0.3877551020408163,0.0065253307333699145,0.001628067094786493,0.00040694739301728317,0.00010172904900659937,2.5434567472927143e-05,6.358033317658733e-06
20,0.4081632653061224,0.0065332045760964795,0.0016292380823265246,0.0004072807068600355,0.00010180904197893145,2.545452028635493e-05,6.36302289255588e-06
21,0.42857142857142855,0.0065332045760964795,0.0016300541721178086,0.0004074752171536282,0.00010186729776681314,2.5467829563214165e-05,6.366594569388716e-06
22,0.44897959183673464,0.006536693198221791,0.001630449267558602,0.000407679083701326,0.00010190330569797563,2.547612814558161e-05,6.368779469843669e-06
23,0.4693877551020408,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191556969028563,2.5479067251335283e-05,6.369687091762587e-06
24,0.4897959183673469,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
25,0.5102040816326531,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
26,0.5306122448979591,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
27,0.5510204081632653,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
28,0.5714285714285714,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
29,0.5918367346938775,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
30,0.6122448979591836,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
31,0.6326530612244897,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
32,0.6530612244897959,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
33,0.673469387755102,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
34,0.6938775510204082,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
35,0.7142857142857142,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
36,0.7346938775510203,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
37,0.7551020408163265,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
38,0.7755102040816326,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
39,0.7959183673469387,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
40,0.8163265306122448,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
41,0.836734693877551,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
42,0.8571428571428571,0.00654063685801562,0.001630680638720638,0.0004076892770287109,0.00010191859862589802,2.547955497596628e-05,6.369870960273146e-06
43,0.8775510204081632,0.00654063685801562,0.0016313123510889906,0.00040771385760207744,0.00010192398762467678,2.547955497596628e-05,6.369870960273146e-06
44,0.8979591836734693,0.00654063685801562,0.0016324968117796517,0.0004079105021890095,0.00010196709961490676,2.5505392590748085e-05,6.373938149014176e-06
45,0.9183673469387754,0.006552205909731278,0.0016357626526534573,0.00040864754306883994,0.00010216170879502301,2.5555730634306642e-05,6.386830223524493e-06
46,0.9387755102040816,0.006563457674872725,0.0016393609886085896,0.0004095588117927191,0.00010238719011796734,2.5613453108840115e-05,6.401109941054895e-06
47,0.9591836734693877,0.00657030191391086,0.0016432377087591886,0.00041051698030636883,0.00010262638532725589,2.5674785942780836e-05,6.416303123371766e-06
48,0.9795918367346939,0.0065872669686730745,0.001647260361604042,0.0004114914809665289,0.0001028763804904722,2.5738479326295675e-05,6.432153072320351e-06
49,1.0,0.0066100914430650215,0.0016513675017982006,0.0004125562425007833,0.00010313429871175622,2.5804198149669892e-05,6.448481737342005e-06


==> csv/con/defocus_degree2_error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.0283057794794264,22.326544729058305,24.332494785667496,26.333035901869263,28.334378021296548,30.33502151716077
1,0.02040816326530612,2.0283057794794264,2.012642932703863,2.0059500566091995,2.0005411162017688,2.001342119427278,2.000643495864224
2,0.04081632653061224,2.0264000928066155,2.0125952564791634,2.002834234165675,2.0010168431111643,2.0005543628097575,2.0003575179806035
3,0.061224489795918366,2.021215523429717,2.0125503043087156,2.0025486948549123,2.0008055233096322,2.0004656873767614,2.0003178103894252
4,0.08163265306122448,2.0219908531521043,2.0088398340477625,2.002641833496659,2.000300342941112,2.0004311535907586,2.000336118451066
5,0.1020408163265306,2.025630462614668,2.0044780413916814,2.00202372293412,2.0006293665128236,2.0003739561482448,2.0002984065210807
6,0.12244897959183673,2.022712521391534,2.006905690033925,2.00224438490292,2.0001172029187493,2.000299497840254,2.0003325329145416
7,0.14285714285714285,2.0232248077137305,2.00611001121678,2.0017997465225377,2.000341798297978,2.000233135299431,2.0002990872793776
8,0.16326530612244897,2.0231592090581785,2.0015658233042095,2.0017681416142428,2.000217406948531,2.000113719889002,2.0003140720552053
9,0.18367346938775508,2.016951803795241,2.003444937940601,2.0016168064588724,2.0001339225445465,2.0000406841347207,2.000339285424234
10,0.2040816326530612,2.0110111285405288,2.005302412812217,2.0012918325224347,2.0003263399971374,2.0000293089696934,2.000314096331044
11,0.22448979591836732,2.0133440752884013,2.001601587315962,2.0014210598936018,1.9999817157708948,2.0000074649213975,2.000305052169197
12,0.24489795918367346,2.014584621299073,2.001626660933338,2.0010216541557324,2.0002396186290543,1.999972471696626,2.0002648796238436
13,0.26530612244897955,2.013153223681525,2.004545589561865,2.001106793653645,2.0000963135822882,1.9999282453761555,2.0002419584884703
14,0.2857142857142857,2.0175288534589475,2.0021251782309446,2.000889574859334,2.0000875300388214,1.9999140159813553,2.0002117427667097
15,0.3061224489795918,2.016106886175728,2.000841098036052,2.0006754867219922,2.0001892779450485,1.9999131608723597,2.0001786732918054
16,0.32653061224489793,2.011357686641772,2.003266350738014,2.00071650058953,1.999972946426095,1.999929119027639,2.0001575836544645
17,0.3469387755102041,2.009778087914828,2.0029073599754237,2.0003336078664646,2.0002023112852916,1.9999110085452638,2.000134650454293
18,0.36734693877551017,2.010904792292882,2.0012170147514463,2.000493303458925,2.00004948658023,1.9998650145562942,2.0001472738002732
19,0.3877551020408163,2.010444594262966,2.002873512884926,2.000238483192671,2.0001015432555156,1.9998614887737358,2.0001313085979397
20,0.4081632653061224,2.0111447931123654,2.0035933741100065,2.0000977391207537,2.0001536975379994,1.9998665768229096,2.0001308946930054
21,0.42857142857142855,2.01357709677668,2.0028709051646207,2.0001313682525463,2.0000170179802357,1.999940010326946,2.00007781139384
22,0.44897959183673464,2.0128104929346677,2.003285426061062,1.9997622930740753,2.00022877165645,1.9999798640394715,2.0000547013736925
23,0.4693877551020408,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000955422639324,1.9999891679607142,2.000017628629351
24,0.4897959183673469,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
25,0.5102040816326531,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
26,0.5306122448979591,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
27,0.5510204081632653,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
28,0.5714285714285714,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
29,0.5918367346938775,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
30,0.6122448979591836,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
31,0.6326530612244897,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
32,0.6530612244897959,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
33,0.673469387755102,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
34,0.6938775510204082,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
35,0.7142857142857142,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
36,0.7346938775510203,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
37,0.7551020408163265,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
38,0.7755102040816326,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
39,0.7959183673469387,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
40,0.8163265306122448,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
41,0.836734693877551,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
42,0.8571428571428571,2.0119403614024254,2.003956852395352,1.999932347618208,2.0000526659353044,2.000005360958856,2.00000402778121
43,0.8775510204081632,2.0119403614024254,2.0033980723397917,2.0003978803190687,2.0000592030940583,2.000077991660963,2.00000402778121
44,0.8979591836734693,2.0119403614024254,2.0023509427121646,2.000749355585725,2.0001447593076622,1.9992258701939398,2.000529995227988
45,0.9183673469387754,2.0093907825171424,2.002000334006511,2.001016013130477,1.9999856649670442,1.9991179555483087,2.0004558614025294
46,0.9387755102040816,2.007046479905135,2.0013134651375015,2.0009706229388353,2.0000150453730394,1.9990419818384482,2.0004873140237804
47,0.9591836734693877,2.005804892007588,1.9994094816071455,2.001007029934736,2.000020264531419,1.9989567128457715,2.000516720085975
48,0.9795918367346939,2.0023465304641976,1.999581514871007,2.001112614815754,1.999928440858733,1.9988914286026953,2.0005311373207526
49,1.0,1.9976182672521001,2.0009792098714296,2.0009770379259586,2.00004433611873,1.9988249116044368,2.000552389650644


==> csv/con/defocus_degree2_l2error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.000158832102430522,2.351178353847976e-05,4.133591536488655e-06,9.87330339973433e-07,2.2388297494642626e-07,5.325665270311013e-08
1,0.02040816326530612,0.000158832102430522,2.351178353847976e-05,4.133591536488655e-06,9.87330339973433e-07,2.2388297494642626e-07,5.325665270311013e-08
2,0.04081632653061224,0.00016713940473035794,2.5556010511869486e-05,5.4816734632218925e-06,1.2859875481052714e-06,3.1204925586488214e-07,7.634309315457257e-08
3,0.061224489795918366,0.00018979568372991061,3.113117498475054e-05,6.948959857112544e-06,1.6679250658920802e-06,4.0840814090920974e-07,1.0055715013085507e-07
4,0.08163265306122448,0.0001958373581297913,3.6718937048971325e-05,8.313890535208826e-06,2.0436780701296065e-06,5.036100975038454e-07,1.2437486228868368e-07
5,0.1020408163265306,0.00019910078110587577,4.229109949820061e-05,9.892746263146376e-06,2.4110463048527425e-06,5.962689295970504e-07,1.475383850733533e-07
6,0.12244897959183673,0.00023173501086672075,4.768163693175817e-05,1.1147640359540125e-05,2.766148697694008e-06,6.859370151652603e-07,1.7001163643916687e-07
7,0.14285714285714285,0.00024913993340583803,5.292146336635639e-05,1.2584329284645988e-05,3.1069458691110296e-06,7.726909596952702e-07,1.9163847846423922e-07
8,0.16326530612244897,0.00024913993340583803,5.798904865928677e-05,1.3850728122195708e-05,3.4336112773524506e-06,8.552350175767577e-07,2.1234758725560686e-07
9,0.18367346938775508,0.0002765849735584645,6.272240582198084e-05,1.5065427018132363e-05,3.7450989683325375e-06,9.344757870714042e-07,2.32053096150922e-07
10,0.2040816326530612,0.0003030102913217669,6.72979385955287e-05,1.6298817063930917e-05,4.040486642160268e-06,1.008550410726279e-06,2.506764841447849e-07
11,0.22448979591836732,0.00030340068740567134,7.150955631668076e-05,1.7314850394885482e-05,4.318387255208879e-06,1.078403700830591e-06,2.681817412821885e-07
12,0.24489795918367346,0.0003194162089715641,7.543982247145976e-05,1.8408519428516865e-05,4.573716489328454e-06,1.1428798821534785e-06,2.8448143432428104e-07
13,0.26530612244897955,0.0003473803559060362,7.915493742842408e-05,1.931285203312892e-05,4.810152101220054e-06,1.2027986905223877e-06,2.995658522639688e-07
14,0.2857142857142857,0.00034924463236833453,8.237151412416108e-05,2.0177994288889778e-05,5.0269679948266585e-06,1.2572928667146072e-06,3.133291090140031e-07
15,0.3061224489795918,0.00035565785126312927,8.538164288629519e-05,2.0990974444439148e-05,5.223435688262979e-06,1.3064681952307737e-06,3.257744492277455e-07
16,0.32653061224489793,0.0003770352475791119,8.799314951356044e-05,2.1632020135002297e-05,5.398839272840134e-06,1.3500836429330662e-06,3.367801026199659e-07
17,0.3469387755102041,0.0003841610463511061,9.020668977794316e-05,2.2293779680533174e-05,5.548143806007346e-06,1.3877301697790165e-06,3.463006540459611e-07
18,0.36734693877551017,0.0003845984820581375,9.220101449275974e-05,2.2748151481197943e-05,5.672850428968811e-06,1.4197620687787875e-06,3.542631814401891e-07
19,0.3877551020408163,0.000397721553269081,9.36086005319557e-05,2.3171799622969512e-05,5.775074026620694e-06,1.4454259345847558e-06,3.607580172243897e-07
20,0.4081632653061224,0.0004055953959956471,9.477958807198707e-05,2.3505113465721813e-05,5.855066998952794e-06,1.465378748012541e-06,3.657475921215378e-07
21,0.42857142857142855,0.0004055953959956471,9.559567786327155e-05,2.369962375931444e-05,5.913322786834447e-06,1.4786880248717791e-06,3.6931926895437385e-07
22,0.44897959183673464,0.0004090840181209575,9.599077330406467e-05,2.39034903070123e-05,5.9493307179969445e-06,1.4869866072392266e-06,3.7150416940932766e-07
23,0.4693877551020408,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.961594710306961e-06,1.489925712992894e-06,3.724117913282446e-07
24,0.4897959183673469,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
25,0.5102040816326531,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
26,0.5306122448979591,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
27,0.5510204081632653,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
28,0.5714285714285714,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
29,0.5918367346938775,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
30,0.6122448979591836,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
31,0.6326530612244897,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
32,0.6530612244897959,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
33,0.673469387755102,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
34,0.6938775510204082,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
35,0.7142857142857142,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
36,0.7346938775510203,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
37,0.7551020408163265,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
38,0.7755102040816326,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
39,0.7959183673469387,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
40,0.8163265306122448,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
41,0.836734693877551,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
42,0.8571428571428571,0.0004130276779147868,9.622214446610072e-05,2.39136836343972e-05,5.964623645919349e-06,1.4904134376238943e-06,3.72595659838804e-07
43,0.8775510204081632,0.0004130276779147868,9.685385683445337e-05,2.3938264207763703e-05,5.9700126446980984e-06,1.4904134376238943e-06,3.72595659838804e-07
44,0.8979591836734693,0.0004130276779147868,9.803831752511459e-05,2.4134908794695798e-05,6.013124634928088e-06,1.5162510524056994e-06,3.7666284857983306e-07
45,0.9183673469387754,0.0004245967296304449,0.00010130415839891993,2.4871949674526175e-05,6.207733815044338e-06,1.5665890959642516e-06,3.895549230901503e-07
46,0.9387755102040816,0.00043584849477189123,0.00010490249435405237,2.5783218398405433e-05,6.433215137988675e-06,1.6243115704977283e-06,4.038346406205529e-07
47,0.9591836734693877,0.0004426927338100262,0.00010877921450465138,2.6741386912055214e-05,6.672410347277223e-06,1.6856444044384485e-06,4.1902782293742433e-07
48,0.9795918367346939,0.00045965778857224167,0.00011280186734950475,2.7715887572215226e-05,6.922405510493529e-06,1.7493377879532885e-06,4.3487777188600806e-07
49,1.0,0.00048248226296418846,0.00011690900754366338,2.8780649106469572e-05,7.180323731777549e-06,1.8150566113275055e-06,4.512064369076629e-07


==> csv/con/defocus_degree2_l2error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,3.018147363466352,28.376256492463174,30.884172734357797,32.949963803333524,35.09075184077421,37.16246300423383
1,0.02040816326530612,3.018147363466352,2.756046645902208,2.507916241894613,2.065791068975733,2.1407880374406894,2.071711163459616
2,0.04081632653061224,2.944598097943001,2.708147164880811,2.219090638368295,2.0889984099169676,2.0404425048787855,2.0284505474907624
3,0.061224489795918366,2.761202804934417,2.6069847614737665,2.1619446532038835,2.0571961051721837,2.028007851046364,2.0199776475497653
4,0.08163265306122448,2.760464933870035,2.4150599359416414,2.141613693648911,2.0226784539183034,2.019230863952634,2.015982017204225
5,0.1020408163265306,2.8216517455524346,2.2336575706171984,2.094810607968077,2.0356165489616114,2.014352629893863,2.0135602322457755
6,0.12244897959183673,2.6829703281796715,2.2797544498457447,2.0957193740016464,2.009815888271189,2.010622343303276,2.0113301374148125
7,0.14285714285714285,2.6544972251490413,2.2350314513361647,2.0713979817063954,2.017055854677131,2.0065923867990274,2.0105739898208443
8,0.16326530612244897,2.6545514989566192,2.10310394901456,2.0650642461308357,2.011439772539462,2.0045289446348096,2.0090881287393003
9,0.18367346938775508,2.503785093482015,2.1396418928771213,2.057097099312508,2.0074279270879516,2.0020837038225197,2.0090180529243886
10,0.2040816326530612,2.3721409878670627,2.170721478283867,2.045254844345942,2.0116281920568735,2.0016521550575233,2.007750608772441
11,0.22448979591836732,2.409765754156608,2.085005306447492,2.04561774192932,2.0029388730215256,2.0010397701697724,2.0070560714781527
12,0.24489795918367346,2.4114164807026417,2.081283559424987,2.034527606089819,2.008420982632208,2.0002123714622098,2.0057866967782916
13,0.26530612244897955,2.3624109373125544,2.1330699925812655,2.0347129874829055,2.0050311387481563,1.9992739895600564,2.0050290264744075
14,0.2857142857142857,2.423250505151582,2.084020537317066,2.0290294105271434,2.004642766556738,1.9990164757855913,2.004212330244453
15,0.3061224489795918,2.3970803030328347,2.0579733260135558,2.023892783960988,2.006435293229172,1.9990337031290815,2.0034194219640544
16,0.32653061224489793,2.31287090969475,2.098746853375691,2.0239666495671615,2.002183181860099,1.9993617829395627,2.002917794970201
17,0.3469387755102041,2.2858590536183403,2.0904049068182533,2.016400444759655,2.006307937587917,1.9990458336206707,2.0024226127023916
18,0.36734693877551017,2.3012521336054608,2.0602040233416026,2.018901545739265,2.00344507663736,1.9982415190276104,2.002597182118114
19,0.3877551020408163,2.286324467488795,2.0867609568330208,2.014141211569432,2.0042996382659206,1.998208248892979,2.0022721832723582
20,0.4081632653061224,2.290760667845778,2.0973929805503446,2.011527432365113,2.0051463684883806,1.9983192527497942,2.002235807887637
21,0.42857142857142855,2.3227074485624732,2.0850239798548538,2.0120075564883533,2.0027489779260548,1.9995987734509564,2.001301426125141
22,0.44897959183673464,2.310397905623719,2.0913335277372505,2.00565044609394,2.006348398316082,2.0002834887651555,2.000898335280781
23,0.4693877551020408,2.2965566176011096,2.101797605444457,2.008532574434545,2.004066173742973,2.000441953673316,2.0002624307222554
24,0.4897959183673469,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
25,0.5102040816326531,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
26,0.5306122448979591,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
27,0.5510204081632653,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
28,0.5714285714285714,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
29,0.5918367346938775,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
30,0.6122448979591836,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
31,0.6326530612244897,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
32,0.6530612244897959,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
33,0.673469387755102,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
34,0.6938775510204082,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
35,0.7142857142857142,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
36,0.7346938775510203,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
37,0.7551020408163265,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
38,0.7755102040816326,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
39,0.7959183673469387,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
40,0.8163265306122448,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
41,0.836734693877551,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
42,0.8571428571428571,2.2965566176011096,2.101797605444457,2.008532574434545,2.003333362981377,2.0007185231981417,2.000029812512057
43,0.8775510204081632,2.2965566176011096,2.0923570583070195,2.016385406412871,2.003441754279642,2.001959074783939,2.000029812512057
44,0.8979591836734693,2.2965566176011096,2.0748208328309543,2.022120077004389,2.004864287626788,1.987544339726747,2.008904138510902
45,0.9183673469387754,2.256701826867018,2.06713855743803,2.025803925906433,2.0021043902188476,1.9861458829215812,2.0074186660823177
46,0.9387755102040816,2.220671002823666,2.0546422192951552,2.0242257401003165,2.002497049036222,1.98539994837567,2.0076691853754927
47,0.9591836734693877,2.201591314833438,2.0247693493052066,2.0239491082875123,2.002488287385849,1.9845873743837756,2.0078574633974107
48,0.9795918367346939,2.150728118040484,2.0263406195231006,2.024691565967853,2.0010362531366095,1.9841429699208835,2.007802754456547
49,1.0,2.0841957239169453,2.044681483673245,2.0219118255675896,2.002659009013373,1.9837243040019477,2.0078424700658593


==> csv/con/lkdv_degree1_EI_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,4.778736153656244,4.126363126106695,3.9632106156802105,3.922910657723748,3.912933627050457,3.9104538981040466
1,0.0204081632653061,4.778736153656244,4.126363126106695,3.9632106156802105,3.9204330049862945,3.9111642225720717,3.9101450739436316
2,0.0408163265306122,4.778736153656244,4.126363126106695,3.9533020265176515,3.9159436726212253,3.9117390802922105,3.910386434963351
3,0.0612244897959183,4.778736153656244,4.126363126106695,3.932328417381169,3.9166499091017664,3.912153758436478,3.9106378716250787
4,0.0816326530612244,4.778736153656244,4.086760013020468,3.936348499898802,3.918478409477403,3.912755003744769,3.9109232899305324
5,0.1020408163265306,4.778736153656244,4.045346097901648,3.939720079269034,3.919451686754482,3.9133987581111223,3.911142387863235
6,0.1224489795918367,4.778736153656244,4.004763113065963,3.939720079269034,3.920312662807283,3.913813754613629,3.91142533054171
7,0.1428571428571428,4.704484340363901,4.0131410157183725,3.944760154166404,3.9221512874625835,3.914347037438371,3.9116777139403065
8,0.1632653061224489,4.622401268330422,4.028447981333506,3.9485402103394316,3.9229781443506413,3.915015112525214,3.911915606564039
9,0.183673469387755,4.5431334207089105,4.0437549469486385,3.9485402103394316,3.9239929232587127,3.9154711472284665,3.912208465695944
10,0.2040816326530612,4.466538407568765,4.046625003001476,3.953278069773042,3.925836233810981,3.9159348896327644,3.912427287562121
11,0.2244897959183673,4.392483282269193,4.046625003001476,3.957469253118159,3.926513502204503,3.916599535033286,3.9126947226848703
12,0.2448979591836734,4.32084377137925,4.046625003001476,3.957469253118159,3.9276799088822343,3.91711982452872,3.91295511391814
13,0.2653061224489795,4.3378866271244885,4.0586416424810805,3.9618887800956353,3.9294838101251903,3.917530484326042,3.913177382861315
14,0.2857142857142857,4.384005411391533,4.074663828453888,3.9664924540305067,3.9300485494755555,3.918172164996058,3.9134644888301486
15,0.3061224489795918,4.43012419565858,4.090686014426693,3.9664924540305067,3.931363256369596,3.9187538245085123,3.913689998279388
16,0.3265306122448979,4.476242979925626,4.0956929475431965,3.9705800200986188,3.933012990244021,3.9191593495053163,3.9139394507198113
17,0.3469387755102041,4.522361764192673,4.0956929475431965,3.975596578454938,3.9335744671836332,3.9197278748073394,3.9142045336126943
18,0.3673469387755101,4.5684805484597195,4.0956929475431965,3.975596578454938,3.9350330951901387,3.920366720881323,3.9144128908272595
19,0.3877551020408163,4.585775092559862,4.10614770554305,3.979340868056105,3.936524460087639,3.920766901706932,3.914687386966857
20,0.4081632653061224,4.585775092559862,4.122875318342816,3.9847700879777967,3.9370828870684584,3.9212617086193697,3.9149167194800167
21,0.4285714285714285,4.585775092559862,4.13960293114258,3.9847700879777967,3.9386801212004494,3.921898589218621,3.9151462102482215
22,0.4489795918367346,4.585775092559862,4.146921261742477,3.9881618859466124,3.940011550638657,3.922347084262304,3.9154121143237712
23,0.4693877551020408,4.585775092559862,4.146921261742477,3.9940033157817956,3.9405659496870546,3.922768908592035,3.915612120359662
24,0.4897959183673469,4.585775092559862,4.146921261742477,3.9940033157817956,3.9422956691751927,3.9233929825935867,3.915864453914545
25,0.5102040816326531,4.611463677816197,4.155648370448034,3.997035258383067,3.9434669045181043,3.923894652979044,3.9160943144666582
26,0.5306122448979591,4.662840848328868,4.173102587859151,4.00309914358561,3.9440891232940247,3.924275861817242,3.916302372645835
27,0.5510204081632653,4.714218018841539,4.190556805270267,4.003288639998189,3.9458717841045203,3.9248543095433197,3.916560435744313
28,0.5714285714285714,4.765595189354208,4.200374802564021,4.005954929966697,3.9468837815729962,3.9254046532226,3.9167552167772697
29,0.5918367346938775,4.816972359866879,4.200374802564021,4.012049307037576,3.9476427796743536,3.925775732668493,3.916983563838343
30,0.6122448979591836,4.868349530379549,4.200374802564021,4.01262065488797,3.9494012911200977,3.9262784037745737,3.9172104939755235
31,0.6326530612244897,4.900460261949968,4.207213772069022,4.0149167409751225,3.9502561141021366,3.9268644618191098,3.9173964213713552
32,0.6530612244897959,4.900460261949968,4.225451024082361,4.021039637207527,3.9511465547084277,3.9272322959218235,3.9176385537023504
33,0.673469387755102,4.900460261949968,4.243688276095699,4.021996339743841,3.9528778639334172,3.9276613831169427,3.917830168127044
34,0.6938775510204082,4.900460261949968,4.256226386854869,4.023918561311196,3.9535785609264336,3.928229338594819,3.918033543527856
35,0.7142857142857142,4.900460261949968,4.256226386854869,4.030069670326733,3.9545945715663056,3.9286413599381107,3.918253991267415
36,0.7346938775510203,4.900460261949968,4.256226386854869,4.031415225423881,3.956294938141354,3.929000135378068,3.9184231479652096
37,0.7551020408163265,4.914892215248022,4.2610053668467085,4.032960422650595,3.9568465602392227,3.929547483644289,3.9186409137375042
38,0.7755102040816326,4.972620028440241,4.280121286814064,4.039141211557447,3.957981901643013,3.9299991194023596,3.9188263836907566
39,0.7959183673469387,5.030347841632458,4.299237206781421,4.040879558437498,3.959549321083472,3.930330136016395,3.919004331894389
40,0.8163265306122448,5.088075654824674,4.314768891754897,4.042044648731581,3.960056381177408,3.930816392095492,3.919214580872749
41,0.836734693877551,5.145803468016895,4.314768891754897,4.048258463633352,3.9613046288621665,3.9313021827990435,3.919368693060093
42,0.8571428571428571,5.203531281209114,4.314768891754897,4.050394462505835,3.9627070911936975,3.9316190464825373,3.9195585086486595
43,0.8775510204081632,5.254043117752304,4.317285515776466,4.051175983730657,3.963205174065412,3.9320333342981213,3.9197345511558717
44,0.8979591836734693,5.254043117752304,4.337418507949011,4.057428153529231,3.964559912208104,3.932528875900296,3.9198871285154073
45,0.9183673469387754,5.254043117752304,4.3575515001215575,4.059968097509901,3.9658021022300587,3.9328496432875633,3.920077477259393
46,0.9387755102040816,5.254043117752304,4.376426180283318,4.060361718661405,3.9662910192980396,3.9331959619687713,3.9202215947385333
47,0.9591836734693876,5.254043117752304,4.376426180283318,4.06665965708548,3.9677460464386836,3.9336676517540283,3.920383382339172
48,0.979591836734694,5.254043117752304,4.376426180283318,4.069611815721764,3.9688333028756713,3.9340195600758734,3.9205467818323214
49,1.0,5.254043117752304,4.376426180283318,4.069611815721764,3.9693129748331657,3.934302327474581,3.9206745298272088


==> csv/con/lkdv_degree1_H_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,3.1063235082813985,1.3216350672091195,0.6321099128513746,0.31251183468660193,0.1558171190724328,0.07785400479705708
1,0.02040816326530612,3.1063235082813985,1.3216350672091195,0.6321099128513746,0.31251183468660193,0.15582721602779978,0.07785792802049915
2,0.04081632653061224,3.1063235082813985,1.3216350672091195,0.6321099128513746,0.31260085139296867,0.15585011930494275,0.07786273394676148
3,0.061224489795918366,3.1063235082813985,1.3216350672091195,0.6321099128513746,0.3126572286403344,0.15586664076430667,0.07786774049693805
4,0.08163265306122448,3.1063235082813985,1.3216350672091195,0.632965940598424,0.31280319365464065,0.15589059536636607,0.07787342368195073
5,0.1020408163265306,3.1063235082813985,1.3216350672091195,0.6335080915048887,0.3128808881596927,0.15591624359922102,0.07787778631063871
6,0.12244897959183673,3.1063235082813985,1.3216350672091195,0.6335080915048887,0.3129496179141619,0.1559327777425008,0.0778834202015246
7,0.14285714285714285,3.1063235082813985,1.3260607078436402,0.6343185369591422,0.3130963911266209,0.15595402460742547,0.07788844560291253
8,0.16326530612244897,3.1063235082813985,1.3311185828545207,0.6349263710498323,0.3131623972259921,0.15598064181778945,0.07789318246725517
9,0.18367346938775508,3.1063235082813985,1.3361764578654012,0.6349263710498323,0.3132434047115841,0.15599881099048996,0.07789901381232821
10,0.2040816326530612,3.1063235082813985,1.3371248094299413,0.6356882201729207,0.3133905519885098,0.1560172872506783,0.07790337094404176
11,0.22448979591836732,3.1063235082813985,1.3371248094299413,0.6363621636279605,0.313444616779563,0.15604376781669782,0.07790869605197083
12,0.24489795918367346,3.1063235082813985,1.3371248094299413,0.6363621636279605,0.3135377283641546,0.15606449700601038,0.07791388090355919
13,0.26530612244897955,3.1312915465903237,1.3410954631876373,0.6370728248029988,0.3136817296858078,0.1560808583678222,0.07791830667269346
14,0.2857142857142857,3.1645822643355572,1.346389668197899,0.6378130968603304,0.3137268115400167,0.15610642398120417,0.07792402346207929
15,0.3061224489795918,3.197872982080791,1.3516838732081604,0.6378130968603304,0.3138317615926139,0.1561295982529411,0.07792851375544041
16,0.32653061224489793,3.2311636998260247,1.3533383122738674,0.6384703786282245,0.31396345608488224,0.1561457550358542,0.07793348079624933
17,0.3469387755102041,3.264454417571258,1.3533383122738674,0.6392770426160945,0.314008277508282,0.15616840601904347,0.07793875906710711
18,0.36734693877551017,3.297745135316492,1.3533383122738674,0.6392770426160945,0.3141247164550133,0.15619385869745686,0.07794290782903476
19,0.3877551020408163,3.3102291544709552,1.356792874109427,0.6398791254320181,0.3142437687130822,0.15620980255979902,0.07794837353434099
20,0.4081632653061224,3.3102291544709552,1.3623201730463224,0.6407521455151072,0.3142883466652283,0.15622951648108913,0.07795293995168982
21,0.42857142857142855,3.3102291544709552,1.3678474719832174,0.6407521455151072,0.3144158502228063,0.15625489085175626,0.07795750952017752
22,0.44897959183673464,3.3102291544709552,1.3702656652681091,0.6412975475778835,0.31452213519796146,0.15627275963201767,0.07796280414223965
23,0.4693877551020408,3.3102291544709552,1.3702656652681091,0.6422368511304428,0.31456639160944977,0.15628956580716505,0.07796678661737849
24,0.4897959183673469,3.3102291544709552,1.3702656652681091,0.6422368511304428,0.3147044711708192,0.1563144299419144,0.07797181102628954
25,0.5102040816326531,3.3287723891774705,1.373149360583622,0.6427243883493916,0.3147979682167383,0.1563344173152592,0.0779763879578311
26,0.5306122448979591,3.3658588585905034,1.3789167512146485,0.6436994627872894,0.31484763852238273,0.15634960530241634,0.07798053076543343
27,0.5510204081632653,3.4029453280035358,1.3846841418456748,0.6437299338634737,0.3149899442687605,0.15637265161130104,0.07798566925972614
28,0.5714285714285714,3.4400317974165677,1.3879282990756272,0.6441586740367252,0.31507072971837385,0.15639457820873354,0.07798954769578338
29,0.5918367346938775,3.477118266829601,1.3879282990756272,0.6451386515755861,0.3151313188055838,0.15640936262423955,0.07799409449103227
30,0.6122448979591836,3.5142047362426334,1.3879282990756272,0.6452305244698543,0.3152716967632565,0.15642938986794008,0.07799861307281179
31,0.6326530612244897,3.5373837796257783,1.390188097250474,0.6455997357553608,0.31533993533212157,0.15645273938443022,0.07800231521724069
32,0.6530612244897959,3.5373837796257783,1.3962142257167327,0.646584299183378,0.3154110171746893,0.1564673945001257,0.07800713650167934
33,0.673469387755102,3.5373837796257783,1.402240354182991,0.6467381372190057,0.31554922364112553,0.1564844900397767,0.078010951884946
34,0.6938775510204082,3.5373837796257783,1.4063833175035438,0.6470472309850813,0.3156051586838374,0.15650711832023462,0.07801500145012025
35,0.7142857142857142,3.5373837796257783,1.4063833175035438,0.6480363310365231,0.31568626449576953,0.1565235339282775,0.07801939095585833
36,0.7346938775510203,3.5373837796257783,1.4063833175035438,0.648252696672776,0.3158220008810389,0.15653782813194847,0.07802275916592526
37,0.7551020408163265,3.547801445472647,1.4079624341022199,0.6485011648193442,0.3158660356149005,0.15655963538719755,0.0780270952689352
38,0.7755102040816326,3.5894721088601234,1.4142789004969243,0.6494950374056172,0.31595666732953115,0.1565776292986862,0.0780307883048705
39,0.7959183673469387,3.6311427722475984,1.4205953668916287,0.6497745640705064,0.3160817908482893,0.15659081754507242,0.07803433156942155
40,0.8163265306122448,3.6728134356350743,1.425727495837326,0.6499619109159127,0.3161222682990198,0.15661019078709715,0.07803851799972375
41,0.836734693877551,3.714484099022551,1.425727495837326,0.6509610940914128,0.31622191306452885,0.15662954548779467,0.07804158664688704
42,0.8571428571428571,3.756154762410027,1.425727495837326,0.6513045633079909,0.3163338684335369,0.15664216985814816,0.07804536621213395
43,0.8775510204081632,3.7926165928740687,1.4265590629859377,0.6514302321396961,0.31637362925309387,0.15665867576617526,0.07804887153088702
44,0.8979591836734693,3.7926165928740687,1.43321160017483,0.6524355827933379,0.3164817749089624,0.15667841895871298,0.07805190961690478
45,0.9183673469387754,3.7926165928740687,1.4398641373637227,0.6528440064963799,0.31658093610506693,0.15669119885904592,0.07805569979822223
46,0.9387755102040816,3.7926165928740687,1.4461008909783093,0.6529073008877194,0.3166199652394183,0.15670499676495833,0.07805856943300693
47,0.9591836734693877,3.7926165928740687,1.4461008909783093,0.6539200111491528,0.3167361167372412,0.15672378966187667,0.07806179091127105
48,0.9795918367346939,3.7926165928740687,1.4461008909783093,0.6543947190841995,0.3168229099386504,0.1567378102682663,0.07806504448517579
49,1.0,3.7926165928740687,1.4461008909783093,0.6543947190841995,0.31686120105691923,0.1567490761865496,0.07806758817447698


==> csv/con/lkdv_degree1_H_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.681072650964489,10.597676128304403,11.661752655253224,12.678017269847428,13.68207434900938,14.683084936568687
1,0.02040816326530612,1.681072650964489,1.232884215431074,1.064076526948822,1.016264614594205,1.0039635955016128,1.0010218251722205
2,0.04081632653061224,1.681072650964489,1.232884215431074,1.064076526948822,1.015853732035702,1.004141468693429,1.0011543522044384
3,0.061224489795918366,1.681072650964489,1.232884215431074,1.064076526948822,1.0155935668661211,1.0042696833707332,1.0012145203663687
4,0.08163265306122448,1.681072650964489,1.232884215431074,1.062124095209966,1.0168228098691434,1.0047213471898808,1.001321365689388
5,0.1020408163265306,1.681072650964489,1.232884215431074,1.0608889202248852,1.017749509877425,1.0048211890782544,1.0014864045829432
6,0.12244897959183673,1.681072650964489,1.232884215431074,1.0608889202248852,1.0174326314876267,1.0050061942362365,1.0015360750248288
7,0.14285714285714285,1.681072650964489,1.2280612642045003,1.063735686995616,1.0185501959160186,1.0054860955880243,1.0016299973387068
8,0.16326530612244897,1.681072650964489,1.222568988464779,1.0678466662404011,1.0196783077836749,1.0055228244808458,1.001788479594026
9,0.18367346938775508,1.681072650964489,1.2170975419504864,1.0733186095162333,1.0193051659451602,1.0057491011278732,1.0018580637797492
10,0.2040816326530612,1.681072650964489,1.216073951881096,1.072742875949442,1.0203067273425264,1.0062557929972544,1.0019387273182319
11,0.22448979591836732,1.681072650964489,1.216073951881096,1.0712141706567058,1.0216375069374228,1.006238633915087,1.0020849788960062
12,0.24489795918367346,1.681072650964489,1.216073951881096,1.0712141706567058,1.0212090048097122,1.0064966776256654,1.0021900945189313
13,0.26530612244897955,1.6725086574458443,1.2229786968783707,1.0737453948620246,1.0221054307383888,1.0069871906577395,1.00225918281847
14,0.2857142857142857,1.6612228490022969,1.2325557148732602,1.0777545818250502,1.0236248930045848,1.0069577967969663,1.0023804382103243
15,0.3061224489795918,1.6500858065129662,1.2419952910550116,1.0834168809812463,1.0231423534162205,1.0072473067809675,1.0025208552269864
16,0.32653061224489793,1.6390942756450806,1.2551754455291084,1.0838309408079687,1.0239713298618442,1.007682226458201,1.0025781899503992
17,0.3469387755102041,1.6282451103764455,1.2699671325351882,1.082009343811167,1.025638695274269,1.0076789597183422,1.0026804809420904
18,0.36734693877551017,1.617535264948014,1.2846087016559962,1.082009343811167,1.0251038216033697,1.0079997338142572,1.0028420895773653
19,0.3877551020408163,1.6160015758213895,1.2867305960881854,1.0841884958397774,1.02586327310969,1.008378214202086,1.0028941639101134
20,0.4081632653061224,1.6199084675153985,1.280865288455047,1.0880873724545383,1.0276776241427048,1.0084008795348056,1.0029825974661832
21,0.42857142857142855,1.6238048080190854,1.2750237291531183,1.0939294980009302,1.0270924562195891,1.0087726005612212,1.003132374001591
22,0.44897959183673464,1.627690654167721,1.2724754646528231,1.095389832929113,1.0277801214819795,1.0090744868126664,1.0032084327494017
23,0.4693877551020408,1.6315660613673357,1.2724754646528231,1.0932782746330616,1.0297363852554324,1.0091242247070014,1.0032817343042346
24,0.4897959183673469,1.635431086161578,1.2724754646528231,1.0932782746330616,1.0291077724325026,1.0095467111064034,1.003417544089384
25,0.5102040816326531,1.6436008566251807,1.2771168510502822,1.095071379596887,1.0297215942577396,1.009770289939634,1.00352619281765
26,0.5306122448979591,1.6557986575876307,1.2870587492331442,1.0989317400146557,1.031681104379502,1.0098782693791633,1.0035896978304821
27,0.5510204081632653,1.667631624636872,1.2968506301239102,1.104885612924761,1.0311497838849415,1.0103175544828804,1.0036986272626378
28,0.5714285714285714,1.6791162462176485,1.3091164918687825,1.1074450270570686,1.0316878349992011,1.0104649945279602,1.0038378096760814
29,0.5918367346938775,1.6902680605020535,1.3245906997591925,1.1052518805238454,1.033603653214685,1.0106262667599208,1.003890078458953
30,0.6122448979591836,1.7011016460068094,1.3399006972702008,1.1050464436218999,1.03321903174305,1.0110840683087274,1.0039828145846272
31,0.6326530612244897,1.7172916402384784,1.3474026516555002,1.1064184979605836,1.0336794331716634,1.0111610396312742,1.004129950177205
32,0.6530612244897959,1.7425171827460968,1.3411624343315791,1.1104608743333582,1.0355528343619742,1.0113710016564346,1.0041840316567818
33,0.673469387755102,1.7673092279611107,1.3349490920178482,1.1163316459230739,1.0353166126759494,1.0118454023532684,1.0042629623549326
34,0.6938775510204082,1.7916824330684873,1.3306928866585197,1.1200469325031104,1.0356974463364146,1.0118729250224325,1.0043967502563114
35,0.7142857142857142,1.8156507147662855,1.3306928866585197,1.1178432598947128,1.0375304960444551,1.012111902044702,1.0044749469510938
36,0.7346938775510203,1.8392272897516175,1.3306928866585197,1.1173616547849163,1.037444626446513,1.0125940266069373,1.0045391279011293
37,0.7551020408163265,1.853578736561502,1.3329107372308877,1.1182728309536782,1.0377434226347344,1.0125812967832855,1.0046574473452974
38,0.7755102040816326,1.8413668964426444,1.3433040522409565,1.1225219965821616,1.0395389459199191,1.0128486046199523,1.004762725323116
39,0.7959183673469387,1.8293346585317096,1.3535315936459187,1.1283309487180975,1.0396413439423413,1.0132792893642337,1.0048187265656268
40,0.8163265306122448,1.8174776803193482,1.3647954816128436,1.1332711800425777,1.0398194198981348,1.0132857426064639,1.0049123711589338
41,0.836734693877551,1.805791788092568,1.3810761064564947,1.131055035351537,1.0415809664456395,1.0135809667731306,1.005041117364425
42,0.8571428571428571,1.7942729126492187,1.3971750580831948,1.130294020965374,1.041884307910803,1.013956747504569,1.0050877721526768
43,0.8775510204081632,1.7848971845975177,1.4106540554079379,1.1306958420195163,1.0419280253832228,1.0139862558848332,1.0051678886266957
44,0.8979591836734693,1.7894441194833521,1.4039419078980377,1.135183945678478,1.043659828329123,1.014315946983892,1.0052936253256173
45,0.9183673469387754,1.793976768405484,1.397260845055327,1.140962906730884,1.0441639271028185,1.0146320156353597,1.0053482578658532
46,0.9387755102040816,1.7984952206903686,1.391025323421199,1.1472181303251001,1.0440723761166024,1.014683029878336,1.0054155019209674
47,0.9591836734693877,1.8029995659778004,1.391025323421199,1.144982131224573,1.0457793049733568,1.01505719590989,1.005529057668985
48,0.9795918367346939,1.8074898920776628,1.391025323421199,1.143935198161105,1.0464844432795302,1.0153056073178484,1.0056046504458638
49,1.0,1.8119662859825427,1.391025323421199,1.143935198161105,1.0463100901227826,1.0153940753525728,1.0056613356578403


==> csv/con/lkdv_degree1_error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.6500303445095476,0.3202905383792793,0.15949440343908775,0.07966325566739668,0.03982104832938017,0.019909198989611947
1,0.02040816326530612,0.6500303445095476,0.3202905383792793,0.15949440343908775,0.07971360160704867,0.03984164488120734,0.019911774767470355
2,0.04081632653061224,0.6500303445095476,0.3202905383792793,0.15989416154175853,0.07982771907025983,0.03984164488120734,0.019911774767470355
3,0.061224489795918366,0.6500303445095476,0.3202905383792793,0.16074697882745617,0.07982771907025983,0.03984164488120734,0.019911774767470355
4,0.08163265306122448,0.6500303445095476,0.32339434246160137,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
5,0.1020408163265306,0.6500303445095476,0.3267050668160783,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
6,0.12244897959183673,0.6500303445095476,0.33001579117055524,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
7,0.14285714285714285,0.660289902897438,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
8,0.16326530612244897,0.6720151124835988,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
9,0.18367346938775508,0.6837403220697594,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
10,0.2040816326530612,0.6954655316559202,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
11,0.22448979591836732,0.7071907412420807,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
12,0.24489795918367346,0.7189159508282414,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
13,0.26530612244897955,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
14,0.2857142857142857,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
15,0.3061224489795918,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
16,0.32653061224489793,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
17,0.3469387755102041,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
18,0.36734693877551017,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
19,0.3877551020408163,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
20,0.4081632653061224,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
21,0.42857142857142855,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
22,0.44897959183673464,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
23,0.4693877551020408,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
24,0.4897959183673469,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
25,0.5102040816326531,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
26,0.5306122448979591,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
27,0.5510204081632653,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
28,0.5714285714285714,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
29,0.5918367346938775,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
30,0.6122448979591836,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
31,0.6326530612244897,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
32,0.6530612244897959,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
33,0.673469387755102,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
34,0.6938775510204082,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
35,0.7142857142857142,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
36,0.7346938775510203,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
37,0.7551020408163265,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
38,0.7755102040816326,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
39,0.7959183673469387,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
40,0.8163265306122448,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
41,0.836734693877551,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
42,0.8571428571428571,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
43,0.8775510204081632,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
44,0.8979591836734693,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
45,0.9183673469387754,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
46,0.9387755102040816,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
47,0.9591836734693877,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
48,0.9795918367346939,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355
49,1.0,0.7218472532247816,0.33042963171486484,0.16080027990781226,0.07982771907025983,0.03984164488120734,0.019911774767470355


==> csv/con/lkdv_degree1_error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.099278900528002,12.642546914429808,13.648422293294274,14.649941748997689,15.650324987809984,16.65042101175806
1,0.02040816326530612,1.099278900528002,1.0211258866860198,1.005875378864468,1.0006079833669506,1.000455636885285,1.0006553945411751
2,0.04081632653061224,1.099278900528002,1.0211258866860198,1.0022639229006234,1.001971357071309,1.0026125783374429,1.0006553945411751
3,0.061224489795918366,1.099278900528002,1.0211258866860198,0.9945895600605204,1.0096466972491889,1.0026125783374429,1.0006553945411751
4,0.08163265306122448,1.099278900528002,1.0072126309340013,1.0076709311107601,1.010308223408366,1.0026125783374429,1.0006553945411751
5,0.1020408163265306,1.099278900528002,0.992518242231466,1.0223689033875194,1.010308223408366,1.0026125783374429,1.0006553945411751
6,0.12244897959183673,1.099278900528002,0.9779720178604708,1.0369186394210892,1.010308223408366,1.0026125783374429,1.0006553945411751
7,0.14285714285714285,1.0766864150525626,0.9981431024060925,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
8,0.16326530612244897,1.0512923109661443,1.0235479109276042,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
9,0.18367346938775508,1.0263374625272415,1.048513096598785,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
10,0.2040816326530612,1.0018069750520315,1.073053572644395,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
11,0.22448979591836732,0.9776866093241299,1.0971835956664233,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
12,0.24489795918367346,0.9539628773979715,1.1209166698215745,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
13,0.26530612244897955,0.9654562683400618,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
14,0.2857142857142857,0.9882877399843095,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
15,0.3061224489795918,1.0107635063839124,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
16,0.32653061224489793,1.03289449703303,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
17,0.3469387755102041,1.0546911296689843,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
18,0.36734693877551017,1.0761633495238692,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
19,0.3877551020408163,1.097320646954078,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
20,0.4081632653061224,1.118172158143885,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
21,0.42857142857142855,1.1387265961109627,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
22,0.44897959183673464,1.1589923067076509,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
23,0.4693877551020408,1.1789772634243363,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
24,0.4897959183673469,1.1986891550305065,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
25,0.5102040816326531,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
26,0.5306122448979591,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
27,0.5510204081632653,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
28,0.5714285714285714,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
29,0.5918367346938775,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
30,0.6122448979591836,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
31,0.6326530612244897,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
32,0.6530612244897959,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
33,0.673469387755102,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
34,0.6938775510204082,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
35,0.7142857142857142,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
36,0.7346938775510203,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
37,0.7551020408163265,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
38,0.7755102040816326,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
39,0.7959183673469387,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
40,0.8163265306122448,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
41,0.836734693877551,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
42,0.8571428571428571,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
43,0.8775510204081632,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
44,0.8979591836734693,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
45,0.9183673469387754,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
46,0.9387755102040816,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
47,0.9591836734693877,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
48,0.9795918367346939,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751
49,1.0,1.2084450358093577,1.1273505192021749,1.0390731503041597,1.010308223408366,1.0026125783374429,1.0006553945411751


==> csv/con/lkdv_degree1_l2error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.11258900010218433,0.026358306491070682,0.00646726578690514,0.0016090013278509375,0.00040175918696270515,0.00010040905785251569
1,0.02040816326530612,0.11258900010218433,0.026358306491070682,0.00646726578690514,0.0016090013278509375,0.00040184128077750856,0.0001004345351030234
2,0.04081632653061224,0.11258900010218433,0.026358306491070682,0.00646726578690514,0.0016103128132076594,0.0004021665787636868,0.00010051708655591764
3,0.061224489795918366,0.11258900010218433,0.026358306491070682,0.00646726578690514,0.00161114342060025,0.0004026386710433408,0.00010065860406297291
4,0.08163265306122448,0.11258900010218433,0.026358306491070682,0.006488121859596054,0.0016155040557383883,0.00040348444720431185,0.00010086371692711532
5,0.1020408163265306,0.11258900010218433,0.026358306491070682,0.006501330705633632,0.0016189886156813148,0.000404583417255481,0.00010111197745736505
6,0.12244897959183673,0.11258900010218433,0.026358306491070682,0.006501330705633632,0.0016230185918615439,0.0004057363726288451,0.00010142937174088445
7,0.14285714285714285,0.11258900010218433,0.02651036033634928,0.006539959111858111,0.0016306520922026496,0.0004071994662669026,0.00010179604390294496
8,0.16326530612244897,0.11258900010218433,0.026684136159524818,0.006570336824945129,0.0016364044728231675,0.0004089836507002163,0.00010221471131727768
9,0.18367346938775508,0.11258900010218433,0.02685791198270036,0.006574428194890318,0.0016435069816781696,0.00041082824040980975,0.00010269872056332069
10,0.2040816326530612,0.11258900010218433,0.026890494949545773,0.006624993041035236,0.001653681240150834,0.0004128888424052952,0.00010322178852536248
11,0.22448979591836732,0.11258900010218433,0.026890494949545773,0.006673249106452243,0.0016616229234819632,0.00041531574975973187,0.00010380732191644259
12,0.24489795918367346,0.11258900010218433,0.026890494949545773,0.0066881975197715824,0.001671677834788206,0.00041784131392149905,0.00010444329734897493
13,0.26530612244897955,0.11354158828311861,0.027143699478848284,0.006744980977429144,0.0016841755241841856,0.0004204867097212559,0.00010512268377490544
14,0.2857142857142857,0.11481170585769769,0.027481305517918296,0.006805789611226104,0.0016942970161827004,0.00042350997408532263,0.00010586513189769729
15,0.3061224489795918,0.11608182343227673,0.027818911556988304,0.0068311702498801636,0.001707150127769964,0.00042668085062635817,0.00010664455632091389
16,0.32653061224489793,0.11735194100685581,0.027950242150159864,0.0068937197052119925,0.0017215730473094798,0.00042991671442967815,0.00010747663500608665
17,0.3469387755102041,0.11862205858143486,0.02798781117701394,0.006966264323020417,0.0017340068273649903,0.0004334609263302999,0.0001083586041798251
18,0.36734693877551017,0.11989217615601395,0.028025380203868015,0.007001550268175205,0.0017494792422445811,0.0004372356700042236,0.00010927537589672942
19,0.3877551020408163,0.1203684702464811,0.028318577367181755,0.00706940561253724,0.0017656845435737021,0.0004410234035565452,0.00011024989508404731
20,0.4081632653061224,0.1203684702464811,0.02876515141237128,0.007152789950622957,0.0017802831016915548,0.0004450510036381127,0.00011125916436304543
21,0.42857142857142855,0.1203684702464811,0.02921172545756081,0.007197385379302239,0.001798180597157027,0.0004493498077702148,0.0001123108307625223
22,0.44897959183673464,0.1203684702464811,0.02947353924253989,0.007270095941716574,0.0018160248183034132,0.00045368322063473365,0.00011341065043400908
23,0.4693877551020408,0.1203684702464811,0.029591650602910843,0.007363382998759422,0.0018326299034220356,0.000458156052527306,0.00011453817886350556
24,0.4897959183673469,0.1203684702464811,0.029709761963281796,0.007416654275896433,0.0018527513951857233,0.00046293044464301415,0.00011571464068960694
25,0.5102040816326531,0.12152822400211896,0.03001467288044,0.007493792098617769,0.0018720927765959814,0.0004677700808274013,0.00011692457919077789
26,0.5306122448979591,0.12384773151339461,0.03050638335438545,0.007594796466923427,0.0018907273571853037,0.000472673197244297,0.0001181670502399947
27,0.5510204081632653,0.12616723902467025,0.030998093828330908,0.0076573394626423315,0.0019126889511036158,0.0004778580767550661,0.0001194544902186215
28,0.5714285714285714,0.12848674653594594,0.03135756039964205,0.007738508765794972,0.0019333915070705301,0.0004831591821749688,0.00012076468699223797
29,0.5918367346938775,0.13080625404722163,0.03154699909613767,0.00784522135064021,0.0019540542369611597,0.0004884755658486892,0.00012211448196471135
30,0.6122448979591836,0.13312576155849729,0.031736437792633285,0.007917483562569405,0.001977504915186961,0.0004940108247383252,0.00012349626210589996
31,0.6326530612244897,0.1347685925081062,0.032051710201092105,0.008002326705551023,0.0019994412813644415,0.0004997253149167335,0.0001249016899241394
32,0.6530612244897959,0.13528362918827036,0.03257670546282296,0.008114077786421623,0.0020219449857923426,0.000505420856570957,0.0001263479099518876
33,0.673469387755102,0.13579866586843461,0.03310170072455381,0.00819522912569542,0.0020467353859499747,0.0005112727905853192,0.00012781407653032623
34,0.6938775510204082,0.13631370254859884,0.03354119514231027,0.008283429632152098,0.0020697885758356434,0.0005173306126120134,0.0001293106726898997
35,0.7142857142857142,0.13682873922876304,0.033792587703323065,0.008399604867802408,0.0020939553438684834,0.0005233980659690272,0.0001308377178427025
36,0.7346938775510203,0.13734377590892727,0.03404398026433587,0.008488843794915425,0.0021199451248014476,0.0005295360213702791,0.00013238186392963607
37,0.7551020408163265,0.1383705305979832,0.03436965023616159,0.008580127099295544,0.002144011623534102,0.0005359019009456618,0.00013396056220774173
38,0.7755102040816326,0.14093243931371444,0.03491815244042605,0.008700170034648291,0.002169674745704928,0.0005423045623835082,0.00013555802576579437
39,0.7959183673469387,0.1434943480294456,0.0354666546446905,0.00879673352443116,0.0021965515497387213,0.0005487268979769792,0.00013717796136630453
40,0.8163265306122448,0.14605625674517678,0.035969452666791996,0.008890866074668798,0.0022217231732661654,0.0005553427936574839,0.000138826844374496
41,0.836734693877551,0.14861816546090797,0.03627419923285396,0.009014277526466604,0.0022487280790915113,0.0005620465421582421,0.00014048790417446011
42,0.8571428571428571,0.1511800741766392,0.036578945798915935,0.009117446719457006,0.002276336517032163,0.0005687335175806998,0.00014217702344531668
43,0.8775510204081632,0.1535594958614748,0.036916135580198614,0.00921423398322,0.0023025711514729538,0.0005755653605430818,0.0001438844256548991
44,0.8979591836734693,0.15466150833004125,0.03748042786802626,0.009340569358018322,0.002330775608716536,0.0005825281577633812,0.00014560762583451625
45,0.9183673469387754,0.15576352079860775,0.0380447201558539,0.009449671929097085,0.002359040967538703,0.0005894638971068017,0.00014735727461310608
46,0.9387755102040816,0.15686553326717423,0.03859566118192543,0.009548955739364732,0.002386237852661319,0.0005964902741293868,0.0001491172843128532
47,0.9591836734693877,0.1579675457357407,0.03894633328165503,0.0096778211230085,0.0024155116561499464,0.0006036680965594093,0.0001508987102520403
48,0.9795918367346939,0.15906955820430718,0.039297005381384635,0.0097922312902454,0.0024443697125526944,0.0006108443149134188,0.00015269801583620593
49,1.0,0.1601715706728737,0.03964767748111424,0.00989388685477036,0.0024724381738993953,0.0006180463605526332,0.00015450766299052954


==> csv/con/lkdv_degree1_l2error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.218987441250312,16.245598508936354,18.272628382244367,20.2796187679959,22.28138136539645,24.28182295956882
1,0.02040816326530612,2.218987441250312,2.0947362976551838,2.0270298733080128,2.006990385751533,2.0014678332168447,2.0003402407094817
2,0.04081632653061224,2.218987441250312,2.0947362976551838,2.0270298733080128,2.0058149347422662,2.0014158650752996,2.0003471714492758
3,0.061224489795918366,2.218987441250312,2.0947362976551838,2.0270298733080128,2.005070976977198,2.0005272791898245,1.9999949926212985
4,0.08163265306122448,2.218987441250312,2.0947362976551838,2.0223848597317127,2.0056981268164704,2.0013888352749136,1.9999915968955542
5,0.1020408163265306,2.218987441250312,2.0947362976551838,2.019450733595323,2.0056422021666345,2.00041618588581,2.000411630387799
6,0.12244897959183673,2.218987441250312,2.0947362976551838,2.019450733595323,2.002055516041235,2.000024886112827,1.9999880752867039
7,0.14285714285714285,2.218987441250312,2.086437702983628,2.0189763673175394,2.0035994658830756,2.0015724046960472,1.9998835870123366
8,0.16326530612244897,2.218987441250312,2.0770116733513126,2.0217181513038485,2.0054164436265545,2.0001924534522653,2.0002564951085717
9,0.18367346938775508,2.218987441250312,2.067646829297396,2.0301863594414655,2.0000663462357307,2.0000733527268526,1.9999823108291703
10,0.2040816326530612,2.218987441250312,2.065897668627376,2.0211054721543444,2.001918240377715,2.001731661081586,1.999783214093454
11,0.22448979591836732,2.218987441250312,2.065897668627376,2.010635045891612,2.0057189795647608,2.0000414444447783,2.000065883980983
12,0.24489795918367346,2.218987441250312,2.065897668627376,2.0074069506281265,2.0002434291820883,2.000120035025875,2.0000491069021487
13,0.26530612244897955,2.2068325006433325,2.0641451945440297,2.0083014871647227,2.0014096923837696,2.001620686928952,1.9997867945472851
14,0.2857142857142857,2.190783588672742,2.062365204639273,2.013191760189811,2.0059469566683235,1.9999046299435908,1.9998889862895481
15,0.3061224489795918,2.1749112495721064,2.0606262993808246,2.025442142027428,2.0004144990291057,2.000163298459942,2.0001150779106984
16,0.32653061224489793,2.159211632247207,2.069535185458855,2.019459829428046,2.0011572042518675,2.001266372424246,1.9997920760370345
17,0.3469387755102041,2.1436810181398354,2.0831319211914545,2.00629518770867,2.006100703740855,1.9997846675967599,1.999770079440538
18,0.36734693877551017,2.128315811283608,2.0965657643748568,2.000941349337855,2.000574794263722,2.0002033739412273,2.000135826759561
19,0.3877551020408163,2.122595788042481,2.087636860783839,2.0015432588188515,2.000934299262305,2.0009354872541447,1.9997977492363324
20,0.4081632653061224,2.122595788042481,2.0650635923782,2.0072078210019595,2.0061840789734373,1.9996828929952306,1.9996961079972695
21,0.42857142857142855,2.122595788042481,2.0428380746381283,2.0204747045252724,2.000720994485518,2.0003521403149986,1.999985380628725
22,0.44897959183673464,2.122595788042481,2.0299653194636433,2.0192356089613885,2.0007411485480264,2.000635081523973,1.9998170462468732
23,0.4693877551020408,2.122595788042481,2.0241954612391853,2.0066116779677357,2.0061866087734326,1.9996095307486592,1.9996391752360787
24,0.4897959183673469,2.122595788042481,2.0184485870075264,2.001959326114305,2.000851140533231,2.000497325165049,1.9998431698478056
25,0.5102040816326531,2.11795918111228,2.016892267365978,2.001334211406389,2.000578471454429,2.0003682580108757,1.999883232384613
26,0.5306122448979591,2.1089035731191204,2.0207374490536365,2.0054711972341352,2.005610603116646,1.9997104641505916,1.9996723644785215
27,0.5510204081632653,2.100126855378703,2.0244508999952355,2.0167164663130173,2.0009644415054146,2.0006194362466956,1.9997216381122538
28,0.5714285714285714,2.0916161991599473,2.0341107315793168,2.0184772031277096,2.0004454664539653,2.00013610284808,1.9999413170591351
29,0.5918367346938775,2.083359521801873,2.051244301809639,2.00740933959649,2.0048738096055962,1.9997750547226203,1.9996901115013146
30,0.6122448979591836,2.0753454923763033,2.0679758130911754,2.0028201799664984,2.0010610089701166,2.0007190603136973,1.9996622743342671
31,0.6326530612244897,2.0747891305526567,2.071879096283764,2.001344128614551,2.000340267475305,1.9999522886463934,1.9999289277266836
32,0.6530612244897959,2.08622316834723,2.0539431871376577,2.0047850131490272,2.0042076796078416,1.9998330854606352,1.9997070895839286
33,0.673469387755102,2.097481585461332,2.0363610988077587,2.0135013126272274,2.001141567996818,2.000797429369962,1.99962442047088
34,0.6938775510204082,2.1085687361549237,2.022794106994988,2.017375125941991,2.000260379936054,1.9998814729018584,1.9998227512535436
35,0.7142857142857142,2.1194888188947685,2.0174625521478387,2.008056535332006,2.0036130566237835,1.9998844631441057,1.9997436021031083
36,0.7346938775510203,2.130245879977589,2.012190399005042,2.0035047112098674,2.001208749658845,2.0008310365131816,1.9996089584104484
37,0.7551020408163265,2.135743471966904,2.0086900933156375,2.0015130031860044,2.0002030429048956,1.9998258522575079,1.9997336818868707
38,0.7755102040816326,2.12606452710198,2.012326670339222,2.0043191411498835,2.0030882266168994,1.999929340896793,1.9997996362866686
39,0.7959183673469387,2.116669280274696,2.0158420450844665,2.010889245781542,2.0013844936098417,2.0006368029903205,1.9996463771593456
40,0.8163265306122448,2.1075452480893446,2.0210741665961667,2.016083722750806,2.0001654507207065,1.9997828385793437,1.9996636078866825
41,0.836734693877551,2.0986807083485184,2.0339993442914324,2.0083698417753153,2.0026297678559994,1.999968030566205,1.999845831419953
42,0.8571428571428571,2.0900645596816707,2.046597235175793,2.0040239896001832,2.0015653604891286,2.0004472399249758,1.9996682705383226
43,0.8775510204081632,2.0833997871038332,2.0562264465260855,2.0017874116962617,2.0001449178638713,1.999750891673272,1.999641858441528
44,0.8979591836734693,2.088775741231456,2.044658778115878,2.0040349901956667,2.002233201970178,2.000027851784852,1.9998162701947304
45,0.9183673469387754,2.0940560864517352,2.033344901464,2.008847779912371,2.0017080962433553,2.000286740059074,1.9996882232620397
46,0.9387755102040816,2.0992433842887466,2.0227751889778327,2.0147099990226938,2.0001389892506185,1.9997285609821016,1.9996265204784243
47,0.9591836734693877,2.104340111658146,2.0198278396980647,2.0084223574721283,2.001893535454686,2.0001179765214356,1.9997527432624684
48,0.9795918367346939,2.1093486509972084,2.0169272183243994,2.0044016329228707,2.001816572497598,2.0001525887016354,1.9997276015771537
49,1.0,2.1142713008821072,2.0140722166509666,2.002321571030252,2.000248084978358,1.9997664713055396,1.99964251309071


==> csv/con/lkdv_degree2_EI_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,22.512522228769875,22.598921449599732,22.470960307871632,22.361188028383125,22.294740798371954,22.258638888794053
1,0.0204081632653061,22.512522228769875,22.598921449599732,22.470960307871632,18.1737744106713,12.712391371409797,12.708594503702686
2,0.0408163265306122,22.512522228769875,22.598921449599732,18.336999446658773,12.837022599273364,12.827758324115521,12.82975590217312
3,0.0612244897959183,22.512522228769875,22.598921449599732,13.221033159760191,12.96087153368551,12.95321171411311,12.949688543126907
4,0.0816326530612244,22.512522228769875,18.661211465874647,13.10575224045238,13.074033598551246,13.070014017338428,13.063147786908248
5,0.1020408163265306,22.512522228769875,15.780232181643173,13.226026291576874,13.197930010376373,13.186142793513234,13.193000839859293
6,0.1224489795918367,22.512522228769875,13.703026788478033,13.352085457325067,13.323449708957952,13.315016257250889,13.30979191696475
7,0.1428571428571428,20.88694090022483,13.597371204547715,13.475211422621056,13.442021489114898,13.439402072337757,13.434689606283639
8,0.1632653061224489,19.318950638801706,13.72759462232195,13.599807545431196,13.570791105138879,13.559030113609682,13.563824934222206
9,0.183673469387755,17.991832593078556,13.85781804009619,13.728010296346246,13.698738231462405,13.689556635453831,13.68279095623524
10,0.2040816326530612,16.85404223731938,13.984980758560209,13.856926652834055,13.822762269923409,13.82092633416763,13.818248719204652
11,0.2244897959183673,15.867762616875838,14.111437161798792,13.986441195206304,13.955986419523732,13.945431246822313,13.945052980637751
12,0.2448979591836734,15.004619642738012,14.237893565037375,14.11706359052665,14.08707754410142,14.07717525741803,14.074613848348205
13,0.2653061224489795,14.92446812597453,14.376813552988947,14.251290388376496,14.21679025668234,14.21434836277302,14.212652226642637
14,0.2857142857142857,15.083208105073018,14.519888069178181,14.38626072475056,14.353911642594365,14.344456406570563,14.339732278956276
15,0.3061224489795918,15.241948084171508,14.662962585367419,14.519595600461702,14.488814960366685,14.47822092195771,14.479506680995545
16,0.3265306122448979,15.400688063269996,14.79853101302353,14.658709906265898,14.624508891200012,14.619322887550759,14.616074214658486
17,0.3469387755102041,15.559428042368483,14.9306875822555,14.79960957620037,14.76497723134356,14.756508844817834,14.751220830677704
18,0.3673469387755101,15.718168021466973,15.062844151487468,14.935964338573536,14.904305840116958,14.893069611466382,14.897367402677736
19,0.3877551020408163,15.862759339265606,15.209753501156522,15.079606964274982,15.045570261542354,15.0382224332407,15.033521638232987
20,0.4081632653061224,15.998861460284328,15.365514519087833,15.22684222990108,15.18960806468812,15.182007626395029,15.178522431588133
21,0.4285714285714285,16.13496358130305,15.521275537019145,15.36653674082809,15.333914745588503,15.323508525165636,15.324651552571334
22,0.4489795918367346,16.271065702321778,15.667697428740489,15.514417504828323,15.480397528654366,15.471438857634016,15.466332314368291
23,0.4693877551020408,16.407167823340497,15.806855555631849,15.668325251923394,15.628243142478492,15.62138726457041,15.61953209345726
24,0.4897959183673469,16.54326994435922,15.946013682523205,15.811689817526105,15.77801657233216,15.76820062787773,15.76596754551214
25,0.5102040816326531,16.705123814060432,16.099729680637164,15.963591407026575,15.929435473003766,15.919353565057449,15.91712770703762
26,0.5306122448979591,16.892729432444128,16.268003549973706,16.124030020424804,16.081475242496094,16.074502878239972,16.0726832517546
27,0.5510204081632653,17.080335050827816,16.436277419310258,16.27181177826523,16.236997650742495,16.227331061453178,16.222444056230447
28,0.5714285714285714,17.267940669211516,16.595476312937457,16.427592291159378,16.393143771447757,16.382358755130944,16.3824087979307
29,0.5918367346938775,17.455546287595208,16.743007380652642,16.59418185640378,16.550004335223278,16.54216929780673,16.539026000067427
30,0.6122448979591836,17.6431519059789,16.89053844836783,16.747303127112293,16.71125681477458,16.70136756872462,16.69724577975778
31,0.6326530612244897,17.81777554413959,17.050484591484604,16.90689737923829,16.871996770977038,16.86098061909293,16.862139529767017
32,0.6530612244897959,17.97076254859528,17.231122526937355,17.079602053474364,17.034189143619106,17.025518908575414,17.021189572420138
33,0.673469387755102,18.123749553050974,17.411760462390102,17.23857772491014,17.2012064352941,17.19079304537678,17.188034414668895
34,0.6938775510204082,18.276736557506663,17.5851111248892,17.40199741430562,17.366483318082857,17.3560709747885,17.354761954699114
35,0.7142857142857142,18.429723561962355,17.74242978689024,17.580787240649585,17.534451973849634,17.52497430027908,17.520899040129116
36,0.7346938775510203,18.58271056641805,17.89974844889128,17.746063816474457,17.70726907371457,17.696101083899418,17.694503493895954
37,0.7551020408163265,18.75139345856902,18.065964575656807,17.913396640565914,17.877106646622117,17.867177587751357,17.863909945892686
38,0.7755102040816326,18.96716401380581,18.258873096715767,18.09824933989309,18.051229381221418,18.040971926017587,18.038497393757027
39,0.7959183673469387,19.182934569042605,18.451781617774724,18.270205021204756,18.229452904373478,18.21754841174142,18.21535305349353
40,0.8163265306122448,19.3987051242794,18.64012129806227,18.44161284573777,18.404384326346435,18.394809208351965,18.39023235321211
41,0.836734693877551,19.614475679516197,18.808662668340315,18.632515480864953,18.58497317763758,18.573963132884757,18.572638555685838
42,0.8571428571428571,19.830246234752988,18.977204038618364,18.811461286343977,18.768414032875288,18.756062304494897,18.752808981602538
43,0.8775510204081632,20.04107859940222,19.15032367927599,18.987177466438204,18.948848273612107,18.93949879893822,18.935996426115096
44,0.8979591836734693,20.217343629938476,19.355491212590657,19.18412797754875,19.13615140148048,19.124508460851303,19.123093796001534
45,0.9183673469387754,20.39360866047473,19.560658745905325,19.370309802765913,19.324831729814473,19.31224809749409,19.308078629119354
46,0.9387755102040816,20.569873691010972,19.76432837303459,19.550635756885676,19.511044825197978,19.50179457192305,19.49920193507603
47,0.9591836734693876,20.746138721547226,19.945529407382786,19.75364436818699,19.705249249899552,19.693026734633776,19.69025256964584
48,0.979591836734694,20.922403752083483,20.126730441730977,19.94724588375804,19.899265405585425,19.88659474070028,19.882848273895608
49,1.0,21.09866878261973,20.307931476079172,20.132547020743573,20.09153487562426,20.082260044556243,20.080400164488793


==> csv/con/lkdv_degree2_H_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,1.5414490743869214,0.3741254875418662,0.09221037025027876,0.02289052676694981,0.005702540526636541,0.0014231339532024974
1,0.02040816326530612,1.5414490743869214,0.3741254875418662,0.09221037025027876,0.022946149964096073,0.005737049085208975,0.001434037192772455
2,0.04081632653061224,1.5414490743869214,0.3741254875418662,0.0926294667391215,0.02316003374217963,0.005789113708704798,0.0014477090391504144
3,0.061224489795918366,1.5414490743869214,0.3741254875418662,0.09352353924865263,0.02338347694933587,0.005845730299186794,0.0014612422325893286
4,0.08163265306122448,1.5414490743869214,0.37738833371514713,0.09436457682892269,0.023587639341382582,0.0058984426903719266,0.0014740449682025976
5,0.1020408163265306,1.5414490743869214,0.3808687029666468,0.09523057900335953,0.023811168205355098,0.00595085112161471,0.0014886975804542994
6,0.12244897959183673,1.5414490743869214,0.38434907221814646,0.09613823539827582,0.024037625737230263,0.006009011177078965,0.0015018762799795052
7,0.14285714285714285,1.5535022536339536,0.388035845054064,0.09702477204254002,0.02425154811744486,0.006065145975466462,0.0015159697292372876
8,0.16326530612244897,1.567277315630562,0.391752104116327,0.09792189417546218,0.02448386901810699,0.00611913361041982,0.0015305413534330617
9,0.18367346938775508,1.5810523776271703,0.3954683631785901,0.09884498490054557,0.024714706016324577,0.006178039684097311,0.0015439654736371588
10,0.2040816326530612,1.5948274396237785,0.3990972773397372,0.09977321375785214,0.02493846513907947,0.006237326279971477,0.0015592505210978434
11,0.22448979591836732,1.608602501620387,0.40270603498524227,0.10070574969779045,0.02517882272793273,0.006293514826593408,0.0015735591078612006
12,0.24489795918367346,1.6223775636169953,0.40631479263074727,0.10164626244613455,0.025415331999848405,0.00635297034785517,0.0015881787499444097
13,0.26530612244897955,1.6388950698486362,0.41027923061723537,0.10261272776196022,0.02564935439693711,0.006414875996886884,0.0016037549939143527
14,0.2857142857142857,1.656326724158622,0.41436222871738454,0.1035845467344785,0.02589674322093728,0.0064735932131712816,0.0016180947009074218
15,0.3061224489795918,1.6737583784686076,0.4184452268175337,0.10454458999580188,0.02614013029666898,0.006533960579799189,0.0016338668377132968
16,0.32653061224489793,1.6911900327785934,0.42231401943905134,0.10554624654761298,0.026384943764309506,0.006597639307032774,0.0016492771116456647
17,0.3469387755102041,1.7086216870885789,0.4260854459339183,0.106560758151736,0.02663837102692238,0.006659550756078665,0.0016645270492994496
18,0.36734693877551017,1.7260533413985648,0.4298568724287853,0.1075425453253281,0.026889742032581012,0.00672118005921187,0.0016810182214572946
19,0.3877551020408163,1.741931294025277,0.43404930733312247,0.10857680687248862,0.02714460555264429,0.006786686920906547,0.001696381858851016
20,0.4081632653061224,1.756877025642025,0.4384943472831418,0.10963693629353904,0.027404472695138377,0.006851576577522069,0.0017127437414016717
21,0.42857142857142855,1.7718227572587733,0.4429393872331612,0.11064277046216178,0.027664824935934765,0.006915435341631088,0.001729232944387558
22,0.44897959183673464,1.7867684888755215,0.4471179112753307,0.11170754762717999,0.02792910321169674,0.00698219568229131,0.0017452201947367476
23,0.4693877551020408,1.8017142204922696,0.4510891451669501,0.1128157205240008,0.028195840251249386,0.007049866771523029,0.0017625072504433208
24,0.4897959183673469,1.8166599521090177,0.45506037905856944,0.11384797997139104,0.02846605537802561,0.007116123028670127,0.0017790310198126703
25,0.5102040816326531,1.834433550930109,0.4594470591255613,0.11494170804970835,0.028739239196285588,0.007184337717365495,0.0017960879251714304
26,0.5306122448979591,1.8550350169555434,0.46424918536792525,0.11609690475895273,0.029013543160804196,0.007254355953845085,0.0018136408053582062
27,0.5510204081632653,1.8756364829809773,0.4690513116102894,0.11716096905574319,0.029294130360429056,0.007323326674072396,0.0018305398073348027
28,0.5714285714285714,1.8962379490064116,0.4735944601565056,0.11828262631796997,0.029575842836688848,0.007393290024177843,0.001848590221097232
29,0.5918367346938775,1.916839415031846,0.47780463737910317,0.119482111363924,0.029858844282060117,0.0074654118540427045,0.0018662628986562063
30,0.6122448979591836,1.93744088105728,0.4820148146017007,0.12058462144108821,0.03014976944313524,0.00753725736822273,0.0018841164109893774
31,0.6326530612244897,1.9566167617147958,0.4865792878277238,0.12173373854553907,0.030439769930442628,0.0076092900706348915,0.0019027230138123866
32,0.6530612244897959,1.9734166667591155,0.4917342543927894,0.12297725385100623,0.03073239080838104,0.007683545512870586,0.0019206702129782008
33,0.673469387755102,1.990216571803435,0.49688922095785504,0.12412191702530515,0.031033716608877784,0.007758133039925277,0.0019394969769557422
34,0.6938775510204082,2.0070164768477543,0.5018362265077969,0.12529857820067208,0.03133190243449177,0.007832722278569142,0.0019583105045565597
35,0.7142857142857142,2.0238163818920736,0.5063257178244664,0.1265859080688645,0.03163494464736492,0.007908947643308488,0.0019770574052886884
36,0.7346938775510203,2.0406162869363937,0.5108152091411359,0.12777593927434608,0.031946734225761775,0.007986176445407183,0.0019966469235048255
37,0.7551020408163265,2.0591397986609348,0.515558612424081,0.12898077596324972,0.03225314826288051,0.008063382556456524,0.0020157627394031775
38,0.7755102040816326,2.0828341304261406,0.5210637516058522,0.13031175997909675,0.03256729341432939,0.008141815214815995,0.002035463178626017
39,0.7959183673469387,2.106528462191347,0.5265688907876234,0.13154988235487458,0.03288883704159429,0.00822150344469296,0.002055419562767564
40,0.8163265306122448,2.1302227939565532,0.5319436463854661,0.13278406002972015,0.033204441193891265,0.008301500501212509,0.0020751529345396117
41,0.836734693877551,2.1539171257217595,0.5367534064529517,0.13415860504238256,0.033530252249922315,0.008382351918449747,0.002095735641656732
42,0.8571428571428571,2.1776114574869654,0.5415631665204373,0.13544705799796478,0.03386120877540518,0.008464532513381189,0.0021160660638546666
43,0.8775510204081632,2.2007635135650503,0.5465035792698936,0.13671225687189179,0.03418674088936635,0.008547316636516875,0.002136736926285808
44,0.8979591836734693,2.2201196398332836,0.5523585607931448,0.1381303480501929,0.03452466556994557,0.00863081072355549,0.0021578489845082197
45,0.9183673469387754,2.239475766101517,0.5582135423163961,0.1394709020929914,0.034865074939556547,0.008715536836777647,0.0021787226641832498
46,0.9387755102040816,2.2588318923697495,0.5640257772466684,0.14076929245163564,0.03520103302788781,0.008801078368339795,0.002200289008838273
47,0.9591836734693877,2.2781880186379824,0.5691968132822556,0.1422310034123347,0.035551408747349765,0.008887380643976827,0.0022218471532574244
48,0.9795918367346939,2.2975441449062157,0.5743678493178427,0.14362498101507856,0.03590144479951556,0.008974737075956073,0.0022435796432650128
49,1.0,2.3169002711744486,0.5795388853534299,0.14495919389021486,0.03624832955252223,0.00906304000966042,0.002265871389101312


==> csv/con/lkdv_degree2_H_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.112763739180308,12.418405841113806,14.438927180255327,16.449105526561258,18.45417949018828,20.456712822006672
1,0.02040816326530612,2.112763739180308,2.042693068318825,2.020521339141522,2.0066769068751884,1.999514114684932,1.9999937075150942
2,0.04081632653061224,2.112763739180308,2.042693068318825,2.013979150059407,1.999500480063166,1.9999436241779138,1.9991728186577946
3,0.061224489795918366,2.112763739180308,2.042693068318825,2.0001208295801702,1.999509882017177,1.9996817228514465,1.9997930664694459
4,0.08163265306122448,2.112763739180308,2.030165500020353,1.9994140060775074,1.999907821823927,1.9992733600897428,2.000308562973433
5,0.1020408163265306,2.112763739180308,2.016921583266267,1.9994813237268212,1.9994573101063233,2.0001815204360587,1.9986708193476574
6,0.12244897959183673,2.112763739180308,2.0037981438314234,1.9989222067552181,1.9994898380319863,1.9997475474521242,1.9999743885455568
7,0.14285714285714285,2.1015266399945354,2.0009562489965167,1.999434105920277,1.9999617849705542,1.9991158841959276,2.0000448994962654
8,0.16326530612244897,2.0887904972570497,1.9999439854191579,1.9999100130242076,1.9994743226979845,2.0001344338309632,1.99902659191777
9,0.18367346938775508,2.076165804445234,1.9989500554194677,1.9999980505320112,1.9994754787108682,1.9998060023765016,2.0001284127583068
10,0.2040816326530612,2.063650639299691,1.9982896747891403,1.9997036817986078,1.9999581365141388,1.9990307563965688,1.999807734406739
11,0.22448979591836732,2.051243105169386,1.9977131097539087,1.9992715326134087,1.9995407586909202,1.9999670449245728,1.999565318311731
12,0.24489795918367346,2.0389413666179443,1.9971465617557254,1.9987339654090441,1.9994666109800274,1.9998572543218789,1.999684151454179
13,0.26530612244897955,2.033281773241918,1.9976780971210615,1.9990527139842582,1.9998870568021523,1.9991202807148676,1.9995983355387896
14,0.2857142857142857,2.0298712364138556,1.9986593824434007,1.9997433765254284,1.9996461013243825,1.9998188007518216,1.999991687529743
15,0.3061224489795918,2.0265239093128877,1.9996208699609634,2.0005833719388946,1.999463002064639,1.9999015288681077,1.999299287429196
16,0.32653061224489793,2.023238039222691,2.0012947286398433,2.0001324287508178,1.999754492312158,1.999377895003407,1.9997503594823312
17,0.3469387755102041,2.02001194076648,2.0032659496756473,1.9991608131169378,1.9997802695194562,1.9996892405398183,2.000024650096927
18,0.36734693877551017,2.0168439912484093,2.0051999617930414,1.9986458228523392,1.9994643935775216,1.9999372164086069,1.999063917661261
19,0.3877551020408163,2.015018854271512,2.0044605437721867,1.9987892715818847,1.9996395195996168,1.9995647722709609,1.9998857435505275
20,0.4081632653061224,2.0139897489437413,2.0020892510799353,1.9994742036061814,1.9999337772865229,1.999577735748252,1.9998306620985402
21,0.42857142857142855,2.012977288501987,1.9997617633367926,2.0008534964065112,1.9994705069308718,1.9998309244434351,1.9993905645477383
22,0.44897959183673464,2.011981072128883,1.9983365730215563,2.0006219122712388,1.999542120275347,1.9996896964937432,1.9999153127066083
23,0.4693877551020408,2.0110007132290324,1.9975992194110508,1.9991403918701665,2.000095770453702,1.9994838266474608,1.9996589808074432
24,0.4897959183673469,2.010035835041569,1.9968743681494727,1.99864787907579,1.999481042787244,1.9997511532448287,1.9996953566340496
25,0.5102040816326531,2.0104204518440696,1.9969762177184425,1.9986352408922956,1.9994614938247355,1.999763137585835,1.9996445405066614
26,0.5306122448979591,2.0121129936273228,1.9980915552731453,1.9992126051488444,2.0001874454609583,1.9994812293625557,1.9996078773950428
27,0.5510204081632653,2.0137664358245004,1.999183219784435,2.000900116870963,1.999495692244821,1.9997137888887557,1.9999191497780506
28,0.5714285714285714,2.0153821167565633,2.0010406535525354,2.0011069866208824,1.99939674305091,1.9997950499647128,1.9994415806458112
29,0.5918367346938775,2.0169613197610894,2.0038655026922236,1.9993218889824138,2.0002176704903736,1.9995397937392891,1.9997217426156089
30,0.6122448979591836,2.0185052672949624,2.006635629219489,1.9987298870004806,1.9995141419821316,1.999709449769774,1.9998349711540975
31,0.6326530612244897,2.021065887889348,2.007317840698387,1.998579928631949,1.9993468927158393,1.9997843154463832,1.999378361587014
32,0.6530612244897959,2.025308342371996,2.0044508128572494,1.9991252822956251,2.0002103390215065,1.9995917234694869,1.9998169606537108
33,0.673469387755102,2.0294670480501122,2.001637740191066,2.000808037508675,1.9995360741284245,1.9997294721449834,1.9997053488652572
34,0.6938775510204082,2.03354447917721,1.9994748342075854,2.001537595145044,1.9993109130714908,1.9997042949069963,1.9995822252979618
35,0.7142857142857142,2.0375430109984007,1.998654029995329,1.999642714869198,2.0001745860703206,1.999637384761062,1.9997875456221577
36,0.7346938775510203,2.0414649230279687,1.9978471989326865,1.9988817333855582,1.9995615282971733,1.9997606529794727,1.9995943945889174
37,0.7551020408163265,2.043571207292697,1.9974359811067048,1.9986115916513958,1.9992877444306054,1.9996380853911133,1.999733016343755
38,0.7755102040816326,2.0404669542436937,1.9986232325243163,1.9991276995691274,2.0001187801740956,1.999677165086937,1.9996514043652742
39,0.7959183673469387,2.03742606351875,1.9997847140312062,2.0006512365410933,1.9996245323227666,1.9997796960375973,1.999628522607306
40,0.8163265306122448,2.0344466082419372,2.0012748283809296,2.0018791568752046,1.9992763094451835,1.9995853754200923,1.9998244537114862
41,0.836734693877551,2.031526745895435,2.004251442703172,2.000010359532171,2.000050478112917,1.9997114654773374,1.9995578023904808
42,0.8571428571428571,2.0286646944183895,2.007169219339929,1.999093820830523,1.9997066293727088,1.9997852849452318,1.9997058517861976
43,0.8775510204081632,2.026214185271666,2.0093975111343014,1.9987183177063852,1.999275529548409,1.9995450666778722,1.9997290985055476
44,0.8979591836734693,2.026275255728155,2.006659310682826,1.999208655427238,1.9999763918859461,1.9997336595215018,1.9995691012365941
45,0.9183673469387754,2.02633526795215,2.0039735085086052,2.0004906907139604,1.9997908415272119,1.9997739293480008,1.999767629117465
46,0.9387755102040816,2.026394249202171,2.001447944039807,2.002111793603691,1.9992843429143508,1.9995160614792091,1.9996514205879525
47,0.9591836734693877,2.026452225889012,2.0005938842015856,2.000377837604421,1.999902386316036,1.9997495524987896,1.9996630816442376
48,0.9795918367346939,2.026509223459719,1.9997547098408177,1.999357346196244,1.9998720481633199,1.9997521556766977,1.9997281099030015
49,1.0,2.02656526650908,1.998930035031796,1.9989504546101275,1.9993425280603532,1.999521414093391,1.99959073429076


==> csv/con/lkdv_degree2_error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.06847074080473434,0.016555015175226187,0.0041035349173741045,0.0010236722099870527,0.00025577962884653857,6.393625236082456e-05
1,0.02040816326530612,0.06847074080473434,0.016555015175226187,0.0041035349173741045,0.0012625968302227234,0.00045129581977096687,0.00011283995192035376
2,0.04081632653061224,0.06847074080473434,0.016555015175226187,0.005051506218810565,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
3,0.061224489795918366,0.06847074080473434,0.016555015175226187,0.0070738449952083456,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
4,0.08163265306122448,0.06847074080473434,0.020223142233036177,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
5,0.1020408163265306,0.06847074080473434,0.02413581109470016,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
6,0.12244897959183673,0.06847074080473434,0.02804847995636415,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
7,0.14285714285714285,0.07437672472263432,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
8,0.16326530612244897,0.08112642062880572,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
9,0.18367346938775508,0.08787611653497711,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
10,0.2040816326530612,0.09462581244114852,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
11,0.22448979591836732,0.10137550834731995,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
12,0.24489795918367346,0.10812520425349137,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
13,0.26530612244897955,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
14,0.2857142857142857,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
15,0.3061224489795918,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
16,0.32653061224489793,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
17,0.3469387755102041,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
18,0.36734693877551017,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
19,0.3877551020408163,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
20,0.4081632653061224,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
21,0.42857142857142855,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
22,0.44897959183673464,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
23,0.4693877551020408,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
24,0.4897959183673469,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
25,0.5102040816326531,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
26,0.5306122448979591,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
27,0.5510204081632653,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
28,0.5714285714285714,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
29,0.5918367346938775,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
30,0.6122448979591836,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
31,0.6326530612244897,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
32,0.6530612244897959,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
33,0.673469387755102,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
34,0.6938775510204082,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
35,0.7142857142857142,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
36,0.7346938775510203,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
37,0.7551020408163265,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
38,0.7755102040816326,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
39,0.7959183673469387,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
40,0.8163265306122448,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
41,0.836734693877551,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
42,0.8571428571428571,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
43,0.8775510204081632,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
44,0.8979591836734693,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
45,0.9183673469387754,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
46,0.9387755102040816,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
47,0.9591836734693877,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
48,0.9795918367346939,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376
49,1.0,0.10981262823003422,0.02853756356407215,0.0072002411687332075,0.0018041593027569105,0.00045129581977096687,0.00011283995192035376


==> csv/con/lkdv_degree2_error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,2.193121737904524,16.916587856586567,18.928917055281342,20.932030460663878,22.932811011859922,24.93300629176517
1,0.02040816326530612,2.193121737904524,2.048219288260946,2.0123291986947787,1.700520441225532,1.4560437272749178,1.9997954590024647
2,0.04081632653061224,2.193121737904524,2.048219288260946,1.7124992047003653,1.4714778428554378,1.9991814101460164,1.9997954590024647
3,0.061224489795918366,2.193121737904524,2.048219288260946,1.2267092390312997,1.961253372401624,1.9991814101460164,1.9997954590024647
4,0.08163265306122448,2.193121737904524,1.759481857818578,1.4831915453428774,1.9967184991808076,1.9991814101460164,1.9997954590024647
5,0.1020408163265306,2.193121737904524,1.5043134809427552,1.7394477053584676,1.9967184991808076,1.9991814101460164,1.9997954590024647
6,0.12244897959183673,2.193121737904524,1.2875668567145515,1.95697811396467,1.9967184991808076,1.9991814101460164,1.9997954590024647
7,0.14285714285714285,2.0737589744594547,1.378850797596939,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
8,0.16326530612244897,1.948437986943006,1.504433079396745,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
9,0.18367346938775508,1.8331382932877194,1.619953890913643,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
10,0.2040816326530612,1.7263759665964338,1.7269057610540655,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
11,0.22448979591836732,1.6269725720085424,1.826473439783421,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
12,0.24489795918367346,1.5339787483968221,1.9196110219180171,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
13,0.26530612244897955,1.526536106019341,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
14,0.2857142857142857,1.5461648336787508,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
15,0.3061224489795918,1.5655300770696923,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
16,0.32653061224489793,1.5846388281059869,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
17,0.3469387755102041,1.6034977923504676,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
18,0.36734693877551017,1.6221134102582744,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
19,0.3877551020408163,1.6404918629952736,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
20,0.4081632653061224,1.6586391418072493,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
21,0.42857142857142855,1.6765609900151173,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
22,0.44897959183673464,1.6942629395373194,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
23,0.4693877551020408,1.7117503015495195,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
24,0.4897959183673469,1.7290282286497114,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
25,0.5102040816326531,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
26,0.5306122448979591,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
27,0.5510204081632653,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
28,0.5714285714285714,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
29,0.5918367346938775,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
30,0.6122448979591836,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
31,0.6326530612244897,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
32,0.6530612244897959,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
33,0.673469387755102,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
34,0.6938775510204082,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
35,0.7142857142857142,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
36,0.7346938775510203,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
37,0.7551020408163265,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
38,0.7755102040816326,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
39,0.7959183673469387,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
40,0.8163265306122448,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
41,0.836734693877551,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
42,0.8571428571428571,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
43,0.8775510204081632,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
44,0.8979591836734693,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
45,0.9183673469387754,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
46,0.9387755102040816,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
47,0.9591836734693877,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
48,0.9795918367346939,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647
49,1.0,1.7375902272697406,1.9441098978936482,1.9867450330102765,1.9967184991808076,1.9991814101460164,1.9997954590024647


==> csv/con/lkdv_degree2_l2error_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,0.012189322337337771,0.0014625382605267822,0.0001806948711036827,2.2519124370184035e-05,2.8127632223943216e-06,3.515288422916134e-07
1,0.02040816326530612,0.012189322337337771,0.0014625382605267822,0.0001806948711036827,2.2519124370184035e-05,2.8251165803771565e-06,3.5906975383349683e-07
2,0.04081632653061224,0.012189322337337771,0.0014625382605267822,0.0001806948711036827,2.2616529950631123e-05,2.8728695896304354e-06,3.813271392066834e-07
3,0.061224489795918366,0.012189322337337771,0.0014625382605267822,0.0001806948711036827,2.2678220151580944e-05,2.9317439660553924e-06,4.166362636246204e-07
4,0.08163265306122448,0.012189322337337771,0.0014625382605267822,0.0001814339130770643,2.299311146877237e-05,3.050304454573574e-06,4.6897426722599577e-07
5,0.1020408163265306,0.012189322337337771,0.0014625382605267822,0.00018190197299353927,2.3239537064370375e-05,3.209959774267997e-06,5.154471264714086e-07
6,0.12244897959183673,0.012189322337337771,0.0014625382605267822,0.00018190197299353927,2.3457528937399376e-05,3.331853281235737e-06,5.813047287119658e-07
7,0.14285714285714285,0.012189322337337771,0.0014649807621811256,0.00018326811039746972,2.406282219135365e-05,3.5073080118334353e-06,6.442658069990985e-07
8,0.16326530612244897,0.012189322337337771,0.001467772192643232,0.00018429271345041755,2.4393209654499922e-05,3.7494715953424065e-06,7.06167445317211e-07
9,0.18367346938775508,0.012189322337337771,0.0014705636231053386,0.00018429271345041755,2.4798685177452165e-05,3.928108882600288e-06,7.851587124999059e-07
10,0.2040816326530612,0.012189322337337771,0.0014710870163169836,0.00018616560702071965,2.5653893411740367e-05,4.120074225177217e-06,8.457665692025965e-07
11,0.22448979591836732,0.012189322337337771,0.0014710870163169836,0.00018782239748675613,2.6007671484056936e-05,4.4094412099019685e-06,9.212854628310992e-07
12,0.24489795918367346,0.012189322337337771,0.0014710870163169836,0.00018782239748675613,2.6616955941935487e-05,4.645595389921813e-06,9.961969579951832e-07
13,0.26530612244897955,0.012199834608939256,0.0014752449429177787,0.00019007873577536733,2.765428327168906e-05,4.8380593987533416e-06,1.0610328110321576e-06
14,0.2857142857142857,0.01221385097107457,0.0014807888450521717,0.00019242908815933732,2.8003953267620463e-05,5.148090050275189e-06,1.145940496097149e-06
15,0.3061224489795918,0.01222786733320988,0.0014863327471865654,0.00019242908815933732,2.882226737571114e-05,5.436531516816483e-06,1.2134846884770515e-06
16,0.32653061224489793,0.012241883695345191,0.001488065216603563,0.0001949476349259725,2.9919383738768564e-05,5.6421873831043295e-06,1.2889881488988562e-06
17,0.3469387755102041,0.012255900057480505,0.001488065216603563,0.00019803857868502483,3.0307126545032316e-05,5.936235143232033e-06,1.3701647835549826e-06
18,0.36734693877551017,0.012269916419615815,0.001488065216603563,0.00019803857868502483,3.1333101464924136e-05,6.27286136354584e-06,1.434615017586578e-06
19,0.3877551020408163,0.012275172555416556,0.0014932036595874196,0.00020070426920691995,3.243380351106048e-05,6.487468023952756e-06,1.5204188944703341e-06
20,0.4081632653061224,0.012275172555416556,0.0015014251683615903,0.00020456952046366775,3.285296980532852e-05,6.756625183265993e-06,1.5929105474579243e-06
21,0.42857142857142855,0.012275172555416556,0.0015096466771357606,0.00020456952046366775,3.4082112864854605e-05,7.108308603006393e-06,1.666161007716561e-06
22,0.44897959183673464,0.012275172555416556,0.0015132435872244605,0.00020727632476606498,3.51450498660248e-05,7.3595693581598205e-06,1.7520114118074199e-06
23,0.4693877551020408,0.012275172555416556,0.0015132435872244605,0.00021193804328686007,3.5589602858415716e-05,7.598844750475088e-06,1.8172918454680845e-06
24,0.4897959183673469,0.012275172555416556,0.0015132435872244605,0.00021193804328686007,3.7016396683561134e-05,7.957701510773321e-06,1.9005397709437164e-06
25,0.5102040816326531,0.012288214087200672,0.0015186405335329558,0.00021459059141794615,3.8011363385049034e-05,8.24999920804128e-06,1.977317546452584e-06
26,0.5306122448979591,0.012314297150768903,0.0015294344261499461,0.00021989568768011826,3.8539939445214476e-05,8.474797276541196e-06,2.0475795842114314e-06
27,0.5510204081632653,0.012340380214337133,0.0015402283187669365,0.00022006147193831118,4.009542678348247e-05,8.820373843870311e-06,2.135861441331475e-06
28,0.5714285714285714,0.012366463277905361,0.0015462998833639936,0.00022257562482059248,4.1000497404704346e-05,9.153419533081185e-06,2.203372681590282e-06
29,0.5918367346938775,0.012392546341473595,0.0015462998833639936,0.00022832225998009275,4.1679300370620756e-05,9.380866925675708e-06,2.283489347018053e-06
30,0.6122448979591836,0.012418629405041823,0.0015462998833639936,0.0002288610070262959,4.328846278174452e-05,9.692801351259712e-06,2.364312314551259e-06
31,0.6326530612244897,0.012434931319771969,0.0015512640582822893,0.00023116364151601015,4.40876883170552e-05,1.0061300031280662e-05,2.432149282398652e-06
32,0.6530612244897959,0.012434931319771969,0.001564501858064411,0.0002373040001552481,4.492021491633717e-05,1.0295764089808544e-05,2.520278645602147e-06
33,0.673469387755102,0.012434931319771969,0.0015777396578465328,0.0002382634311926291,4.657220112778794e-05,1.0572583972215589e-05,2.592440455511553e-06
34,0.6938775510204082,0.012434931319771969,0.0015868406451967413,0.0002402917121902719,4.7253899318778745e-05,1.0944057395920082e-05,2.669670807323424e-06
35,0.7142857142857142,0.012434931319771969,0.0015868406451967413,0.00024678221138272873,4.824236169571544e-05,1.1217338670566586e-05,2.7531422495949214e-06
36,0.7346938775510203,0.012434931319771969,0.0015868406451967413,0.0002482020080810788,4.9927748429442293e-05,1.1458353179113516e-05,2.8219481069205366e-06
37,0.7551020408163265,0.012443640920292624,0.0015907250394931835,0.0002499023782991303,5.0484423108020774e-05,1.1831542802600741e-05,2.9064640603404214e-06
38,0.7755102040816326,0.012478479322375247,0.0016062626166789538,0.00025670385917133634,5.163020641949562e-05,1.2144080279394686e-05,2.982369140491303e-06
39,0.7959183673469387,0.01251331772445787,0.0016218001938647236,0.00025861677566664434,5.3239928290079384e-05,1.2376438338167783e-05,3.0572773036161693e-06
40,0.8163265306122448,0.012548156126540491,0.0016344244753281618,0.00025994383465133595,5.376781498841173e-05,1.2723072563333689e-05,3.1421620421056554e-06
41,0.836734693877551,0.012582994528623114,0.0016344244753281618,0.0002670214825696919,5.507177156980098e-05,1.307489997279471e-05,3.212623482592433e-06
42,0.8571428571428571,0.012617832930705739,0.0016344244753281618,0.0002694544240416268,5.6561425558784e-05,1.3308143084624793e-05,3.293821480619216e-06
43,0.8775510204081632,0.012648316532528034,0.0016366350682141372,0.00027036981100681825,5.709509414259041e-05,1.3617863699421933e-05,3.3722744845817753e-06
44,0.8979591836734693,0.012648316532528034,0.001654319811301941,0.00027769290672834986,5.8557732852342005e-05,1.3994680614758834e-05,3.4457242518537934e-06
45,0.9183673469387754,0.012648316532528034,0.0016720045543897452,0.00028066791436522217,5.992051715948146e-05,1.4242955661673767e-05,3.5297693541597446e-06
46,0.9387755102040816,0.012648316532528034,0.0016885840010345615,0.00028113926303147027,6.0459150344988403e-05,1.4515323289414327e-05,3.6031770101047537e-06
47,0.9591836734693877,0.012648316532528034,0.0016885840010345615,0.0002886808416914386,6.208075899750713e-05,1.4893235994702854e-05,3.6820059015886906e-06
48,0.9795918367346939,0.012648316532528034,0.0016885840010345615,0.0002922159566882988,6.331138182625108e-05,1.5183269358161615e-05,3.7621405814817107e-06
49,1.0,0.012648316532528034,0.0016885840010345615,0.0002922159566882988,6.385430366246166e-05,1.5426079440419782e-05,3.834777362024709e-06


==> csv/con/lkdv_degree2_l2error_eoc_downsample.csv <==
,Time,l1,l2,l3,l4,l5,l6
0,0.0,3.0520157686428617,20.41730991805135,23.43415682264575,26.438489743437554,29.43958045721721,32.43985359959653
1,0.02040816326530612,3.0520157686428617,3.0590716501545128,3.0168469045943977,3.0043329207918013,2.994768448379459,2.9753298924694094
2,0.04081632653061224,3.0520157686428617,3.0590716501545128,3.0168469045943977,2.9981060665090773,2.976495840790499,2.9133940126942304
3,0.061224489795918366,3.0520157686428617,3.0590716501545128,3.0168469045943977,2.9941762336999957,2.951476396897887,2.8148987953183138
4,0.08163265306122448,3.0520157686428617,3.0590716501545128,3.0109583169571503,2.9800204756316293,2.914176796336549,2.698614267105385
5,0.1020408163265306,3.0520157686428617,3.0590716501545128,3.007241270281334,2.9685079860809616,2.855052494486637,2.638325985750025
6,0.12244897959183673,3.0520157686428617,3.0590716501545128,3.007241270281334,2.9550382410891385,2.8156542671382705,2.5189583232110877
7,0.14285714285714285,3.0520157686428617,3.0566642975283256,2.9987882453806765,2.928783764445009,2.778370997434777,2.4409079842537245
8,0.16326530612244897,3.0520157686428617,3.0539179466793622,2.9934914543819255,2.9174476298230676,2.700359723771763,2.4048836526118142
9,0.18367346938775508,3.0520157686428617,3.051176813832928,2.996232711904616,2.8936634946637625,2.658356806021726,2.322778877178451
10,0.2040816326530612,3.0520157686428617,3.0506634307462233,2.9822241243681207,2.8589091869656245,2.6384365240844705,2.2804625215499286
11,0.22448979591836732,3.0520157686428617,3.0506634307462233,2.9694415688392155,2.8523602099298047,2.5585992065833247,2.255133442368888
12,0.24489795918367346,3.0520157686428617,3.0506634307462233,2.9694415688392155,2.8189516206254863,2.5184101737275952,2.221362480679767
13,0.26530612244897955,3.0507721010095983,3.047795494874826,2.956155684449021,2.7804756290138655,2.5133105924273402,2.1888799327485864
14,0.2857142857142857,3.0491155434214354,3.0440406787326477,2.9438378299968115,2.780624632984989,2.4416752106959683,2.164000783038806
15,0.3061224489795918,3.047460885808503,3.040304184787688,2.94922950927935,2.73907115940979,2.406425416196505,2.163532065550999
16,0.32653061224489793,3.0458081237289307,3.0402763648268207,2.9322792338724435,2.703285438794557,2.4049105532099024,2.130015580710261
17,0.3469387755102041,3.044157252844865,3.0419272809320645,2.9095843506239407,2.7080527113648136,2.350117499283518,2.1119978470077387
18,0.36734693877551017,3.042508268877354,3.0435763100174347,2.9095843506239407,2.660022015166419,2.3204920476410593,2.1264794469063157
19,0.3877551020408163,3.0418903854843258,3.0392604528089384,2.895077615924799,2.628767314253784,2.31989414553249,2.09318666358756
20,0.4081632653061224,3.0418903854843258,3.031338830839091,2.8754803387642163,2.6384958324934855,2.279725130200898,2.0817320660011567
21,0.42857142857142855,3.0418903854843258,3.023460466643199,2.8833597329516554,2.58550452788986,2.2614370991898025,2.090198840829464
22,0.44897959183673464,3.0418903854843258,3.020027162669876,2.868017004631048,2.559360019122006,2.2537701456546473,2.070609232945634
23,0.4693877551020408,3.0418903854843258,3.020027162669876,2.835929754648141,2.574046987190589,2.2258813410714664,2.061579449976705
24,0.4897959183673469,3.0418903854843258,3.020027162669876,2.835929754648141,2.5174062077438366,2.2177413007623916,2.063410391441067
25,0.5102040816326531,3.0403584347120254,3.016349630352708,2.822876268570756,2.49623034287157,2.2021555687617216,2.060849994517252
26,0.5306122448979591,3.0372994036628995,3.0091909815361357,2.797863320532508,2.5115596668492945,2.1851035414066304,2.049259331479034
27,0.5510204081632653,3.0342468451761633,3.0020977187766853,2.8069237017188597,2.456396982440644,2.184526091884038,2.043706042856838
28,0.5714285714285714,3.031200732294294,2.9994680749158555,2.796452682355002,2.4396905329516634,2.1615149516280034,2.0545976838019206
29,0.5918367346938775,3.0281610372546752,3.002507923270879,2.759676777275716,2.4527990299438134,2.151537901140248,2.038481195224481
30,0.6122448979591836,3.0251277330714905,3.005541380125448,2.7562765521807733,2.4024172047750176,2.158997285778745,2.0333648088389102
31,0.6326530612244897,3.02323515119255,3.0028823506000055,2.7461631560175377,2.3895491654757746,2.129888656391645,2.046511568657609
32,0.6530612244897959,3.02323515119255,2.990623266671296,2.720602846298567,2.4004057695648697,2.1253139280778997,2.030395748647293
33,0.673469387755102,3.02323515119255,2.9784674747529816,2.7269399258476956,2.3550165683211364,2.1391413736094242,2.0259794856263014
34,0.6938775510204082,3.02323515119255,2.970169378082557,2.723298531214923,2.3453486267532053,2.1086906329420607,2.0335116546940175
35,0.7142857142857142,3.02323515119255,2.970169378082557,2.684846980489979,2.353957369214878,2.104570100721589,2.0265795066427184
36,0.7346938775510203,3.02323515119255,2.970169378082557,2.676570563364769,2.313601039272736,2.1229459720027046,2.0204063730926793
37,0.7551020408163265,3.0243163728847815,2.9675555987905793,2.6699106455392614,2.3065143007957376,2.091679292642852,2.023532234560019
38,0.7755102040816326,3.02861814072841,2.9575660304833504,2.645196863995058,2.3129023452659103,2.0879621331133125,2.0257226931656933
39,0.7959183673469387,3.032883274235622,2.9477002101841507,2.648377422977951,2.2802354633706106,2.1034588203405638,2.017276884427827
40,0.8163265306122448,3.037112257783626,2.940524882105911,2.6525108767774044,2.2724445989683417,2.0778463265969274,2.0159658327703647
41,0.836734693877551,3.041305562835734,2.944525061251077,2.6137550404809606,2.2766551862804443,2.0745131089691786,2.024922359144265
42,0.8571428571428571,3.045463660198242,2.9485141799005,2.60066953460076,2.2521510498701405,2.086122416560334,2.014475021261318
43,0.8775510204081632,3.050083640857184,2.9501408134562674,2.5973535385015345,2.2425597734947518,2.0664847871803675,2.0121579960247415
44,0.8979591836734693,3.0581396105219536,2.9346353159221983,2.574306734310126,2.244647688315524,2.0649812209711857,2.0204914484233143
45,0.9183673469387754,3.06615084422738,2.919294699592444,2.5742774055044793,2.227742221111418,2.071478031214367,2.0126027459190783
46,0.9387755102040816,3.074117835584506,2.9050595224844415,2.586457160297411,2.2163257205007305,2.0570660678606476,2.0087784847400036
47,0.9591836734693877,3.0820410736268817,2.9050595224844415,2.548266748466914,2.2163547250308278,2.059489112158962,2.0146753361979264
48,0.9795918367346939,3.089921036288074,2.9050595224844415,2.5307070851330997,2.2064982670238793,2.0587181961861667,2.0128115533909656
49,1.0,3.0977581937134238,2.9050595224844415,2.5307070851330997,2.194179196514028,2.0494124126533038,2.0080918946245427


==> csv/dev/deviation_scheme11_ic1_degree1_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,1.7231114494437346e-15,9.597480670609594e-05,1.1636949907091403e-14
2,4.081632653061225,6.30787938889069e-15,0.0001537668553560848,3.987739843551743e-16
3,6.122448979591837,7.098630073776617e-15,0.00013965082525883445,2.9726787924649847e-15
4,8.16326530612245,1.0717050829544868e-14,0.00010365274379997013,6.1266184869110996e-15
5,10.204081632653061,2.2510338264597172e-15,2.2891085289765954e-05,5.220313977011757e-15
6,12.244897959183675,7.703588334137905e-16,0.0002059557110992918,1.6059715915389658e-14
7,14.285714285714286,2.5475653332920062e-15,7.27616267735273e-05,1.5479681029062028e-14
8,16.3265306122449,3.0179940179613705e-15,9.992412551075512e-05,1.5117159225092684e-14
9,18.367346938775512,5.482009404245198e-15,0.00016973275122359534,3.1031866418913786e-14
10,20.408163265306122,2.2227118105239317e-15,0.0001481390012237213,3.864482430204992e-14
11,22.448979591836736,2.4243645639773927e-15,0.0001226550516108682,4.0384928961058825e-14
12,24.48979591836735,2.0244576989854012e-15,9.295670562289389e-05,4.15449987337265e-14
13,26.53061224489796,9.080038308540868e-15,0.00022891380028632646,2.86392225127755e-14
14,28.571428571428573,6.957728044503548e-15,0.00011540484046105144,3.2989484160290375e-14
15,30.612244897959183,1.3065512390818408e-14,0.00012196404216868423,3.842731121967528e-14
16,32.6530612244898,1.9591471302404475e-14,0.00020319278176313208,4.085620730620577e-14
17,34.69387755102041,2.1448829107371207e-14,0.00013676278309060407,4.401014700063488e-14
18,36.734693877551024,3.055605655121324e-14,0.0001541220530128702,4.437266880460944e-14
19,38.775510204081634,3.390825035720328e-14,0.00014133629480367387,5.5067062021407764e-14
20,40.816326530612244,4.046989500886058e-14,0.00019656065629756195,5.191312232698497e-14
21,42.85714285714286,3.748985249225305e-14,0.00012102164221491511,6.014236727683706e-14
22,44.89795918367347,3.355592447897577e-14,0.00011212251198680642,5.223939195053115e-14
23,46.93877551020408,2.700560863368616e-14,0.0002250961879214953,5.803974081385908e-14
24,48.9795918367347,3.362163155594462e-14,8.398035006884798e-05,5.3834487887947265e-14
25,51.02040816326531,2.7958361249717933e-14,0.00011837074769570561,6.503641163028853e-14
26,53.06122448979592,2.8574648316449565e-14,0.00014821364476721774,6.409385493999001e-14
27,55.10204081632653,2.7738582406066915e-14,0.00016498419148116503,5.4015748789912465e-14
28,57.142857142857146,2.4437793059003553e-14,9.936851589666316e-05,5.582835780972217e-14
29,59.183673469387756,2.4128091814760746e-14,6.582450467296626e-05,5.684341886080803e-14
30,61.224489795918366,2.390094924697047e-14,0.0002047889558001626,5.039053075033725e-14
31,63.26530612244898,2.7845073185980815e-14,1.7060704964470137e-05,5.698842758239532e-14
32,65.3061224489796,2.7814485408774756e-14,0.00010189523332878368,6.394884621840903e-14
33,67.34693877551021,2.264628394107917e-14,0.00014242004811902155,5.542958382536468e-14
34,69.38775510204081,2.2259971643734392e-14,0.00015139074335860847,6.717529027365188e-14
35,71.42857142857143,2.274668548756271e-14,9.81245700915505e-05,7.181556936432803e-14
36,73.46938775510205,3.401927265966188e-14,1.2304904834391369e-05,6.025112381802175e-14
37,75.51020408163265,3.295379842022242e-14,0.00020689224645908523,5.684341886080803e-14
38,77.55102040816327,3.304726107279768e-14,7.908688960423772e-05,5.64808970568511e-14
39,79.59183673469389,3.063309243455751e-14,0.00010744318633552518,6.173746321424842e-14
40,81.63265306122449,3.481115622518367e-14,0.00015986086970057626,4.618527782440651e-14
41,83.6734693877551,3.747115996173761e-14,0.0001578216093381354,5.488580111942428e-14
42,85.71428571428572,4.065349247715445e-14,0.00011837553264332489,5.887354096297433e-14
43,87.75510204081633,3.5217860374000597e-14,9.467986904799473e-05,5.5103314201792105e-14
44,89.79591836734694,3.34692591102164e-14,0.0002310862046728643,5.252940939367689e-14
45,91.83673469387756,3.0330613304378495e-14,0.00011682460590596828,4.4771442788947983e-14
46,93.87755102040816,3.4278702325619814e-14,0.00012579087770314175,5.1550600522966096e-14
47,95.91836734693878,4.471479875709767e-14,0.00019400326373432016,4.085620730620577e-14
48,97.9591836734694,3.966894839823945e-14,0.00014040745197653714,4.332135557312289e-14
49,100.0,3.9988845568217363e-14,0.00015678877394087462,4.263256414560601e-14


==> csv/dev/deviation_scheme11_ic1_degree2_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,3.869637037105492e-15,8.567735883116469e-08,1.0875654118777123e-15
2,4.081632653061225,4.0803528356567894e-15,2.7126992824369588e-08,6.5253924712662745e-15
3,6.122448979591837,3.351910585826321e-15,7.089514560896708e-08,1.1528193365904778e-14
4,8.16326530612245,3.996519668491225e-15,6.519671137655127e-08,1.758230749202295e-14
5,10.204081632653061,4.441741758978197e-15,1.493435229087486e-07,1.555218538984628e-14
6,12.244897959183675,5.062560348259586e-15,6.073095252997521e-08,2.0119960119738273e-14
7,14.285714285714286,2.549547874406781e-15,7.419143597887872e-08,2.8167944167633898e-14
8,16.3265306122449,2.6410279858742924e-15,6.334098107696687e-08,3.1974423109204515e-14
9,18.367346938775512,6.365656301396107e-15,9.044616799720714e-08,4.263256414560601e-14
10,20.408163265306122,1.5257069983819832e-15,7.583061837413266e-08,4.9520478420829224e-14
11,22.448979591836736,7.831037405838017e-16,7.122073361904165e-08,4.749035631865982e-14
12,24.48979591836735,3.7319920396650825e-15,5.5271769274831794e-08,5.793098427268753e-14
13,26.53061224489796,1.454901958545815e-15,2.3011218073824424e-08,6.735655117562855e-14
14,28.571428571428573,7.394878360449702e-16,8.1346642437958e-08,7.232309988986734e-14
15,30.612244897959183,3.0522636572413764e-15,3.9778504010056884e-08,7.960978814944615e-14
16,32.6530612244898,7.983976291895412e-16,6.29333580803416e-08,8.421381505972561e-14
17,34.69387755102041,2.794533312238714e-15,5.801777938799173e-08,8.388754543618316e-14
18,36.734693877551024,3.0641589039341833e-15,1.6744230452048366e-07,8.881784197001252e-14
19,38.775510204081634,1.0754152670421367e-14,7.51166139539083e-08,9.302309489593694e-14
20,40.816326530612244,3.29073503140724e-15,9.23626856265448e-08,9.595952150799142e-14
21,42.85714285714286,3.4159183418377576e-15,4.0193250886285825e-08,1.0505881878738625e-13
22,44.89795918367347,2.8783664794051876e-15,8.351846361904169e-08,1.1452063787072407e-13
23,46.93877551020408,6.893861898570202e-15,3.942401739323717e-08,1.1575321200419087e-13
24,48.9795918367347,4.965132613444772e-15,8.294968380196541e-08,1.2064725635763605e-13
25,51.02040816326531,1.8599067864067343e-15,4.223767842510355e-08,1.2503377018553826e-13
26,53.06122448979592,5.404690300746809e-15,5.216467617047482e-08,1.2641135304057973e-13
27,55.10204081632653,1.0685046951535581e-14,7.702075229711678e-08,1.3406056310412052e-13
28,57.142857142857146,7.658556328798179e-15,7.225256989532422e-08,1.42616077677563e-13
29,59.183673469387756,1.1316061466556772e-14,5.358460099209575e-08,1.5414427104347566e-13
30,61.224489795918366,1.8993876766190664e-14,5.5076142250130194e-08,1.5490556683180268e-13
31,63.26530612244898,2.253611129909427e-14,1.4606597002208557e-07,1.6005337644800666e-13
32,65.3061224489796,2.1852984274759728e-14,8.790492121990783e-08,1.6237351599333663e-13
33,67.34693877551021,1.6580557788427244e-14,1.0247663927421807e-07,1.719440916178674e-13
34,69.38775510204081,1.9153329715898115e-14,3.985543632084732e-08,1.7440923988478218e-13
35,71.42857142857143,1.3990792651395867e-14,7.484329448268585e-08,1.7738191867723557e-13
36,73.46938775510205,1.496733576080742e-14,9.344074539203186e-09,1.9014268617662022e-13
37,75.51020408163265,1.0624013007196773e-14,8.616730233655149e-08,1.9300660842790431e-13
38,77.55102040816327,6.623669866558808e-15,3.065996113684293e-08,1.905414601609746e-13
39,79.59183673469389,9.235526176020995e-15,7.07303131799969e-08,1.9985827052270758e-13
40,81.63265306122449,1.209548334507448e-14,7.204000802653272e-08,1.9982201834233615e-13
41,83.6734693877551,1.5581357066265812e-14,1.1651529943121021e-07,2.0373725382507836e-13
42,85.71428571428572,1.0172418463127405e-14,5.242143887239873e-08,2.050423323193396e-13
43,87.75510204081633,7.405357506345641e-15,6.083071874798042e-08,2.1077017682190684e-13
44,89.79591836734694,1.3880749449870788e-14,9.97216059931454e-08,2.198332219208707e-13
45,91.83673469387756,1.168991207688368e-14,9.344440019004961e-08,2.236397008624607e-13
46,93.87755102040816,7.199173230347063e-15,9.466910687547904e-08,2.309626413023914e-13
47,95.91836734693878,1.1043037232949529e-14,5.4395116184602905e-08,2.3310151994578667e-13
48,97.9591836734694,1.401458314477596e-14,6.536941535015228e-08,2.4020694730340034e-13
49,100.0,8.729128531115293e-15,1.7599095514242438e-09,2.415845301584341e-13


==> csv/dev/deviation_scheme11_ic1_degree3_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,3.859157891209796e-15,7.550702013749986e-11,3.759351107057263e-14
2,4.081632653061225,7.797050986716983e-15,1.4964624550866191e-10,7.518702214114525e-14
3,6.122448979591837,5.287720374936917e-15,3.156114825270945e-11,1.166232643336873e-13
4,8.16326530612245,2.0318214231277717e-15,1.6121399000337593e-10,1.6005337644800212e-13
5,10.204081632653061,7.504767782274655e-15,1.1850652885298893e-10,2.005108097698503e-13
6,12.244897959183675,1.0071875306561387e-14,7.169680722135575e-11,2.3919188625230467e-13
7,14.285714285714286,2.498001805406479e-15,1.9833455512844693e-10,2.852321553551237e-13
8,16.3265306122449,1.2939196199751439e-14,5.4268208974242743e-11,3.186929178605574e-13
9,18.367346938775512,1.3560014789030515e-14,1.6149233424448253e-10,3.6060043839825095e-13
10,20.408163265306122,9.000170223606477e-15,7.263950892028685e-11,4.083445599796798e-13
11,22.448979591836736,7.912604811728947e-15,2.0713016789271476e-10,4.513033937488511e-13
12,24.48979591836735,1.5888084498832448e-14,6.441831195455956e-11,4.926671315805996e-13
13,26.53061224489796,1.4421004073434326e-14,1.8536370624386228e-10,5.343933912163134e-13
14,28.571428571428573,7.892496180415621e-15,1.3299152255642965e-10,5.664040665059083e-13
15,30.612244897959183,1.2895013854893043e-14,3.288906562070056e-11,6.096166655378511e-13
16,32.6530612244898,1.3620057462811174e-14,1.6621552207179536e-10,6.448175327022909e-13
17,34.69387755102041,8.753202244659124e-15,6.169986970364549e-11,6.831723395611726e-13
18,36.734693877551024,6.429664057408692e-15,5.874952225391211e-11,7.230859901770923e-13
19,38.775510204081634,2.0006105615681837e-14,1.4546016998620122e-10,7.551329176470779e-13
20,40.816326530612244,1.479825332568435e-14,6.33298764906899e-11,7.980554992358459e-13
21,42.85714285714286,1.0562979062862203e-14,1.355885562556328e-10,8.359027755692035e-13
22,44.89795918367347,1.549157627575253e-14,6.811414924144727e-11,8.741850780672916e-13
23,46.93877551020408,2.3035145219856202e-14,8.679609412190094e-11,9.149687810127163e-13
24,48.9795918367347,1.5146047681352387e-14,1.148286363954845e-10,9.54991188169814e-13
25,51.02040816326531,1.3842102067737023e-14,9.030864038450162e-11,9.935272559306797e-13
26,53.06122448979592,1.9760270517370207e-14,1.2027849917848225e-10,1.0304319755737261e-12
27,55.10204081632653,2.30490230076654e-14,3.657685492337288e-11,1.0667566603304487e-12
28,57.142857142857146,1.667317078053137e-14,2.379737042344589e-10,1.0952508741216403e-12
29,59.183673469387756,1.903749267072744e-14,2.6440165249877482e-11,1.1368683772161605e-12
30,61.224489795918366,2.4827362388176614e-14,1.6197184183428783e-10,1.1706191571647649e-12
31,63.26530612244898,2.2081542943348594e-14,1.4789711405671699e-10,1.2008172234345691e-12
32,65.3061224489796,1.6447727533697845e-14,7.039763783263443e-11,1.2459511880274894e-12
33,67.34693877551021,2.4618062690429387e-14,1.625066339999395e-10,1.2811158030115375e-12
34,69.38775510204081,2.4991913300759675e-14,1.0947288427279837e-10,1.3216094885137863e-12
35,71.42857142857143,2.0725484820413416e-14,1.197865933431246e-10,1.358405451615663e-12
36,73.46938775510205,2.0967921276812374e-14,1.518688304364677e-10,1.3946576320115768e-12
37,75.51020408163265,2.694252134319457e-14,1.415953612870034e-10,1.431127325489879e-12
38,77.55102040816327,2.2910811569904517e-14,1.2816613983262722e-10,1.4654943925052066e-12
39,79.59183673469389,1.742200488183271e-14,5.0508712858529525e-11,1.5096858004078328e-12
40,81.63265306122449,3.4167113582839186e-14,1.599692351378265e-10,1.5463367547881101e-12
41,83.6734693877551,3.325741043102972e-14,5.125264385249792e-11,1.5807763261642397e-12
42,85.71428571428572,2.841377926594178e-14,1.4865061562612723e-10,1.6329794659343748e-12
43,87.75510204081633,2.7932871435377245e-14,9.756813950882683e-11,1.6602773577725113e-12
44,89.79591836734694,3.254691725879851e-14,1.3368825321232258e-11,1.7014235825218696e-12
45,91.83673469387756,2.5859699868986265e-14,1.6736913895657507e-10,1.74162725058096e-12
46,93.87755102040816,2.392700550163118e-14,2.470491838353692e-11,1.7834622667578515e-12
47,95.91836734693878,2.9219823839433214e-14,1.0798197710133111e-10,1.823520926095349e-12
48,97.9591836734694,3.234090999539313e-14,9.838609745546444e-11,1.8538277489063443e-12
49,100.0,2.481348460037225e-14,6.506972738407057e-11,1.8953727476400672e-12


==> csv/dev/deviation_scheme11_ic1_degree4_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,1.0562695842702854e-14,3.4584580097711175e-14,7.395444800768365e-15
2,4.081632653061225,3.78665353041798e-16,1.769106403321116e-14,2.7442900559714107e-14
3,6.122448979591837,6.935778482154361e-15,3.5019606262456895e-14,4.085620730620577e-14
4,8.16326530612245,4.360174353087832e-15,1.2144480432634786e-14,5.764096682951838e-14
5,10.204081632653061,1.0270412638260267e-14,9.099297279379238e-15,7.061924741125405e-14
6,12.244897959183675,1.354642022138343e-15,1.547968102905414e-14,8.82015549032833e-14
7,14.285714285714286,8.505101385073171e-16,3.527337152523175e-14,1.0861153246618538e-13
8,16.3265306122449,9.546501910979075e-15,5.499455766064555e-14,1.298190579978153e-13
9,18.367346938775512,7.373920068659276e-15,5.923606276695538e-14,1.3844707693203833e-13
10,20.408163265306122,9.133850138812082e-16,8.624393716185688e-14,1.5900206321651136e-13
11,22.448979591836736,8.031840498812461e-15,8.308999746745547e-14,1.7763568394002505e-13
12,24.48979591836735,9.880701699004296e-15,1.021223921753223e-13,1.957980263183863e-13
13,26.53061224489796,1.6203025316012017e-15,1.0382624465390997e-13,2.0620240209201004e-13
14,28.571428571428573,1.0210086744320638e-15,1.2129979560475997e-13,2.291500322826323e-13
15,30.612244897959183,1.043468033067829e-14,1.330092498726126e-13,2.515901319477054e-13
16,32.6530612244898,5.310944428002373e-15,1.4856143526247588e-13,2.6572848230212376e-13
17,34.69387755102041,3.180279169265101e-15,1.6041589825176667e-13,2.8592094678262143e-13
18,36.734693877551024,7.387231416147889e-15,1.6190223764820056e-13,3.072009766750528e-13
19,38.775510204081634,1.0621605635847251e-14,1.7353918755517752e-13,3.197442310920451e-13
20,40.816326530612244,2.3535595241444116e-16,1.8231221521120287e-13,3.366014949761585e-13
21,42.85714285714286,1.6157710090526836e-15,1.849948765603975e-13,3.4004545211376226e-13
22,44.89795918367347,1.551225134738435e-14,2.1457665576351255e-13,3.6299308230439084e-13
23,46.93877551020408,7.887681437708985e-15,2.246910140939554e-13,3.836930773104541e-13
24,48.9795918367347,1.0991774384119286e-15,2.3397157227527753e-13,3.867020082833148e-13
25,51.02040816326531,6.096880370179952e-15,2.5597664577560125e-13,4.074745076501781e-13
26,53.06122448979592,1.0731495057670788e-14,2.5844179404252223e-13,4.2114157965944035e-13
27,55.10204081632653,3.6563722571355897e-16,2.687011610944767e-13,4.290445549857589e-13
28,57.142857142857146,1.9210823408246015e-15,2.7076753537715244e-13,4.471343930033202e-13
29,59.183673469387756,1.5673120397891713e-14,2.773291800287696e-13,4.591701168947632e-13
30,61.224489795918366,8.487966565438289e-15,2.933526437638633e-13,4.838215995639983e-13
31,63.26530612244898,5.919301330384573e-17,3.007843407449915e-13,5.007513678088865e-13
32,65.3061224489796,6.853644635942911e-15,3.224993968021631e-13,5.16194796657559e-13
33,67.34693877551021,1.1097415503543386e-14,3.282634934850894e-13,5.322182603925457e-13
34,69.38775510204081,1.554878674788593e-16,3.386678692586661e-13,5.571235083245633e-13
35,71.42857142857143,2.166917439135584e-15,3.5501760261728586e-13,5.646277096665154e-13
36,73.46938775510205,1.3433415377805341e-14,3.5012355826387067e-13,5.825725389624889e-13
37,75.51020408163265,1.1202277767533799e-14,3.9166855699765774e-13,6.064264736629771e-13
38,77.55102040816327,5.9507387679581e-15,3.8847836512273844e-13,6.146194664324867e-13
39,79.59183673469389,1.720534145992969e-14,4.315459554329572e-13,6.33724365501129e-13
40,81.63265306122449,1.7612612049072052e-14,4.233892148440792e-13,6.465576373613071e-13
41,83.6734693877551,1.0397295269649479e-14,4.5445733344317704e-13,6.655900320691434e-13
42,85.71428571428572,1.1373838379062464e-14,4.5170216773322097e-13,6.836436179063304e-13
43,87.75510204081633,2.302551573443821e-14,4.562336902826004e-13,7.010809166767603e-13
44,89.79591836734694,1.794572210328163e-14,4.57031238251456e-13,7.195332764982915e-13
45,91.83673469387756,8.735359374619202e-15,4.668193269583242e-13,7.292851130247883e-13
46,93.87755102040816,1.3964736396738504e-14,4.739247543159757e-13,7.466499074344524e-13
47,95.91836734693878,2.1999125876979427e-14,5.052103859976102e-13,7.612595361339996e-13
48,97.9591836734694,1.269251144096478e-14,5.099956738098061e-13,7.809082179085934e-13
49,100.0,1.6778245459647678e-14,5.417888360170764e-13,7.975842208907126e-13


==> csv/dev/deviation_scheme12_ic1_degree1_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,1.9606919021670206e-15,0.00017308283191339163,2.4977752292791322e-14
2,4.081632653061225,2.7632839026436996e-15,0.00021015190419972052,4.658405180876169e-14
3,6.122448979591837,6.358363493343863e-15,0.00011495351058680542,7.551329176470749e-14
4,8.16326530612245,5.064730976183763e-15,0.0004604704527493166,8.153115371043197e-14
5,10.204081632653061,4.893025460805228e-15,0.000291507123397007,1.1336056809804907e-13
6,12.244897959183675,7.122374272500417e-15,0.00031572772858600877,1.4685758278388529e-13
7,14.285714285714286,4.858733877426545e-15,0.00039418219097497897,1.616484723854228e-13
8,16.3265306122449,3.651059471195606e-15,7.737544247152789e-05,1.8793130317247022e-13
9,18.367346938775512,2.537076685784612e-15,0.000533520102910312,2.096463592296233e-13
10,20.408163265306122,1.6661461214633768e-15,0.0006223159441897143,2.382493295620114e-13
11,22.448979591836736,7.032121906521108e-15,0.00060311640462291,2.726163965773447e-13
12,24.48979591836735,1.0057984140683501e-14,0.000770489531532738,2.925550957951016e-13
13,26.53061224489796,1.2499413891636497e-14,0.0005259425366122909,3.1064493381267233e-13
14,28.571428571428573,5.8107162879816344e-15,0.0007514695898621479,3.413142784276196e-13
15,30.612244897959183,1.0679088336683007e-14,0.0008781770859876662,3.652769696693214e-13
16,32.6530612244898,9.395938969174287e-15,0.0009318696768628571,3.8191672047105385e-13
17,34.69387755102041,3.185781334775895e-15,0.0012310659825304363,4.02507958935933e-13
18,36.734693877551024,6.3298174486356616e-15,0.0010338290835651687,4.4401670548926897e-13
19,38.775510204081634,8.11060369308085e-15,0.001066182176897143,4.59423882157541e-13
20,40.816326530612244,9.930272891873652e-16,0.0012336730099656039,4.773687114535339e-13
21,42.85714285714286,4.293121381545771e-16,0.0012097043244850678,4.915433139883265e-13
22,44.89795918367347,9.404642385951605e-16,0.0015232667938912705,5.087630996763955e-13
23,46.93877551020408,6.718247782207186e-16,0.0015347421535439761,5.383811310598632e-13
24,48.9795918367347,1.014115298193275e-14,0.0014638942713632312,5.767721900991417e-13
25,51.02040816326531,1.2939324109805956e-14,0.0015464043076590874,5.922156189478042e-13
26,53.06122448979592,9.606357913401009e-15,0.0013713997210676163,6.09145387192705e-13
27,55.10204081632653,1.0693148851032293e-14,0.0016530563955913346,6.430411758628908e-13
28,57.142857142857146,1.3586375615035149e-14,0.001806779764499008,6.623273358335219e-13
29,59.183673469387756,2.268668417376565e-14,0.0017110535008424501,6.879213751930494e-13
30,61.224489795918366,2.0171685683791506e-14,0.001777599191447528,6.981082378842983e-13
31,63.26530612244898,2.3149030210071553e-14,0.0015154254518328896,7.157993019175073e-13
32,65.3061224489796,2.1814832973405774e-14,0.0016412788718730307,7.478462293875053e-13
33,67.34693877551021,1.7760329043755804e-14,0.0017597288567543093,7.958078640513123e-13
34,69.38775510204081,1.7838348320584054e-14,0.0016756195521277662,8.181029549947882e-13
35,71.42857142857143,1.1296200246159714e-14,0.001859076385578186,8.490985692333197e-13
36,73.46938775510205,1.4366146259768402e-14,0.0015678816902993276,8.720461994239362e-13
37,75.51020408163265,2.1041828814742217e-14,0.001466204841697163,8.911148463122027e-13
38,77.55102040816327,1.7085616208278477e-14,0.0015768233280814843,9.081896232786758e-13
39,79.59183673469389,2.1845828811482763e-14,0.0014069929961750566,9.465806823179536e-13
40,81.63265306122449,2.302401365222251e-14,0.001624278997748322,9.796789230194302e-13
41,83.6734693877551,1.8424865156519625e-14,0.0014720957782309004,1.0304682277541287e-12
42,85.71428571428572,3.0886118856766986e-14,0.0012610698419529733,1.0645452773262949e-12
43,87.75510204081633,3.202665454961234e-14,0.001295616846394658,1.0972084918630161e-12
44,89.79591836734694,2.5765242728665926e-14,0.0009293376890899509,1.115443338602167e-12
45,91.83673469387756,2.1551059643167547e-14,0.0011840137136821442,1.1358895683454748e-12
46,93.87755102040816,1.3636104783891304e-14,0.0012098209208976137,1.1626436774776433e-12
47,95.91836734693878,1.3392557044807245e-14,0.0009325286444493153,1.192334213221922e-12
48,97.9591836734694,1.2310200460405134e-14,0.001016660440785419,1.2178920004010549e-12
49,100.0,1.788193996291824e-14,0.0005290441597036731,1.2363443602225745e-12


==> csv/dev/deviation_scheme12_ic1_degree2_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,1.4797419058307876e-15,8.138496049960724e-07,1.1745706448279215e-14
2,4.081632653061225,1.3796495035483361e-15,1.990800258685161e-06,3.2771971077914864e-14
3,6.122448979591837,5.8789580103963016e-15,8.866769871072029e-07,5.568334908813699e-14
4,8.16326530612245,5.297038123154412e-15,1.3855252283348022e-06,7.540453522352087e-14
5,10.204081632653061,5.370202588966964e-15,1.4798737313677875e-06,1.043700273598588e-13
6,12.244897959183675,4.474061677981561e-15,4.972546786852428e-07,1.195959431261523e-13
7,14.285714285714286,1.3548096903457777e-15,5.655834987650574e-07,1.3906336399876293e-13
8,16.3265306122449,4.11867683350225e-15,3.149476984517266e-06,1.5331047089435595e-13
9,18.367346938775512,6.807319361222212e-16,9.963574090574859e-07,1.7230661342182432e-13
10,20.408163265306122,2.5222697214058404e-15,1.5513702214374575e-06,1.9007018181582682e-13
11,22.448979591836736,3.4523595825038587e-15,1.4767698917152149e-06,2.197969697404841e-13
12,24.48979591836735,2.1080978928818367e-15,2.026621071160627e-06,2.4096824309170386e-13
13,26.53061224489796,2.1740095533723217e-15,1.3852761803873197e-06,2.559403935952171e-13
14,28.571428571428573,5.673439255031062e-15,8.521343671320989e-07,2.7787296273475344e-13
15,30.612244897959183,1.0883401882574023e-14,1.6439015587720923e-06,2.822957287430652e-13
16,32.6530612244898,9.72543814748424e-15,1.7842709637191093e-07,3.037570195374429e-13
17,34.69387755102041,8.275316119142718e-15,1.1042148596258368e-06,3.315261897207418e-13
18,36.734693877551024,5.465648133701096e-15,3.9107697209408446e-07,3.464983402242393e-13
19,38.775510204081634,7.336918496197688e-15,1.561782637332926e-06,3.6350061282992745e-13
20,40.816326530612244,7.0849224627924906e-15,1.576442874506681e-06,3.752463192782085e-13
21,42.85714285714286,2.4605031625073154e-15,9.29032439803531e-07,3.9511251413517e-13
22,44.89795918367347,2.4702802284187184e-15,3.340571097386548e-07,4.211053274790435e-13
23,46.93877551020408,4.7037677587983305e-15,7.939876821672903e-07,4.408265136144367e-13
24,48.9795918367347,7.744004590665039e-15,2.1109969857416038e-06,4.60076421404665e-13
25,51.02040816326531,7.148566512322918e-15,5.83273231800333e-07,4.742872761198669e-13
26,53.06122448979592,5.026064677874167e-16,2.660569405408714e-07,4.973799150320701e-13
27,55.10204081632653,4.538286049711537e-15,7.28570739880211e-07,5.027089855502709e-13
28,57.142857142857146,1.461039899760419e-15,1.4730278421788109e-06,5.227564413092164e-13
29,59.183673469387756,5.448329092767109e-16,3.190447155070053e-07,5.458128280410293e-13
30,61.224489795918366,8.660105628966003e-15,1.9608971790902753e-06,5.718056413848902e-13
31,63.26530612244898,5.632392715940291e-15,1.0046762115758847e-06,5.863065135432731e-13
32,65.3061224489796,4.291482936144262e-15,4.779143724555425e-07,6.195497629663461e-13
33,67.34693877551021,6.665646859234627e-15,1.835532682293169e-06,6.352107048973758e-13
34,69.38775510204081,1.4939739035536267e-15,2.3298538027843252e-06,6.472464287888064e-13
35,71.42857142857143,1.0436275437418783e-15,2.719413661884637e-07,6.821210263296962e-13
36,73.46938775510205,1.9959841220794107e-15,2.9941134614781457e-07,7.014434384807187e-13
37,75.51020408163265,1.0341690184765435e-15,2.198987691805138e-06,7.177206674784699e-13
38,77.55102040816327,7.452701403844093e-15,4.7657029861668166e-07,7.447647940538528e-13
39,79.59183673469389,1.4140076007238883e-14,7.181970058692279e-07,7.582868573415267e-13
40,81.63265306122449,1.5056618953233546e-14,1.1305624036765433e-06,7.736215296490011e-13
41,83.6734693877551,1.868007802487842e-14,1.358229625606094e-06,7.888836975956947e-13
42,85.71428571428572,1.687229076706472e-14,1.0319226704879593e-06,8.006294040439682e-13
43,87.75510204081633,1.3545278197422652e-14,1.2697876982989564e-06,8.348514623377334e-13
44,89.79591836734694,1.2372459553826815e-14,1.3642096458192032e-06,8.507661695315299e-13
45,91.83673469387756,1.6344982573281406e-14,1.3204717641169938e-06,8.631281630465508e-13
46,93.87755102040816,1.3433225066550937e-14,1.1929812052315824e-06,8.843356885781511e-13
47,95.91836734693878,8.652720957734417e-15,1.1616260061978674e-06,9.041656312547275e-13
48,97.9591836734694,6.015807364797176e-15,1.2849054634754053e-07,9.25083139343164e-13
49,100.0,5.659470035265437e-15,1.2248753336052687e-06,9.396927680427325e-13


==> csv/dev/deviation_scheme12_ic1_degree3_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,1.3398240615462187e-15,2.0981789392537017e-07,1.3123289303324291e-14
2,4.081632653061225,2.6386203157931427e-15,3.4225068022272595e-07,2.7551657100901523e-15
3,6.122448979591837,1.6426529000572222e-15,1.4020431796045591e-07,1.0658141036401504e-14
4,8.16326530612245,3.682875905341161e-15,2.7514927080516026e-08,1.67847595233126e-14
5,10.204081632653061,5.181599045914924e-15,2.860044000269633e-07,1.0440627954023515e-14
6,12.244897959183675,2.621733954082021e-15,3.1322531235389724e-07,6.5253924712654856e-15
7,14.285714285714286,7.403580086662671e-15,7.669626406985716e-08,1.3195793664118401e-14
8,16.3265306122449,1.0733081217282872e-14,8.259918858639058e-08,1.8996142527468346e-14
9,18.367346938775512,1.3682593927317346e-14,3.406807005934251e-07,2.128002989240927e-14
10,20.408163265306122,1.1742883017690273e-14,2.6449498819706375e-07,3.3279501603471284e-14
11,22.448979591836736,1.4804056348364853e-14,4.1011598869767895e-08,4.132748565135271e-14
12,24.48979591836735,1.3334954585415236e-14,1.5742613699706658e-07,4.564149511846676e-14
13,26.53061224489796,1.0777984111427041e-14,3.612580652401209e-07,5.869228006099877e-14
14,28.571428571428573,1.3119447823388049e-14,1.884061757400397e-07,7.333816094095321e-14
15,30.612244897959183,1.2007915034914531e-14,2.39913086404141e-08,7.283063041541028e-14
16,32.6530612244898,9.500020708322932e-15,2.3342236649694413e-07,6.822660350512337e-14
17,34.69387755102041,1.0175203943542808e-14,3.4523599511145023e-07,6.645024666573315e-14
18,36.734693877551024,1.0413524515574217e-14,1.1845623957465487e-07,7.4715743796001e-14
19,38.775510204081634,1.6761469778207036e-14,4.2511010113440164e-08,8.928912031516492e-14
20,40.816326530612244,1.987797491569776e-14,2.9697433439375935e-07,9.367563414307979e-14
21,42.85714285714286,2.164233798249428e-14,2.901115124639578e-07,9.490820827652767e-14
22,44.89795918367347,1.5479512926275177e-14,5.3291948305526136e-08,9.164551204088914e-14
23,46.93877551020408,1.880518472568841e-14,9.733533674300406e-08,1.0096232240263966e-13
24,48.9795918367347,1.869474862343363e-14,3.4711460118939265e-07,1.1096792419191728e-13
25,51.02040816326531,2.2168518477419425e-14,2.198345984524184e-07,1.0973535005845676e-13
26,53.06122448979592,2.3084192858648297e-14,3.0081796500485437e-08,1.1042414148597751e-13
27,55.10204081632653,2.174836330063208e-14,1.8024379054145394e-07,1.0846652374461206e-13
28,57.142857142857146,1.606987672807076e-14,3.6086356912181016e-07,1.1140295035667285e-13
29,59.183673469387756,9.142451787535936e-15,1.4476088797517855e-07,1.3322676295501876e-13
30,61.224489795918366,6.1481800041481245e-15,4.192215992944629e-08,1.4210854715202006e-13
31,63.26530612244898,1.1701623155199988e-14,2.619565077870686e-07,1.562468975064284e-13
32,65.3061224489796,6.883282119503158e-15,3.440503837563248e-07,1.5704444547513588e-13
33,67.34693877551021,9.383823267438329e-15,8.74824790930718e-08,1.4816266127813463e-13
34,69.38775510204081,8.961193973898017e-15,8.111512343441178e-08,1.603433938911922e-13
35,71.42857142857143,8.079727072035519e-15,3.1694022010040113e-07,1.6900766500578806e-13
36,73.46938775510205,7.175765399241483e-15,2.8312264202920433e-07,1.7770818830081844e-13
37,75.51020408163265,5.395213409289797e-15,3.614909471082348e-08,1.794120407794253e-13
38,77.55102040816327,4.215526313454593e-15,1.4432080633512054e-07,1.9268033880433174e-13
39,79.59183673469389,3.4539833814905605e-15,3.4895574669301673e-07,2.0895756780208902e-13
40,81.63265306122449,9.108063281410987e-15,2.0502687446211618e-07,2.0961010704922955e-13
41,83.6734693877551,1.5932829362088662e-16,1.5638029610464464e-08,2.220446049250313e-13
42,85.71428571428572,2.514502882551912e-15,2.1296540556445674e-07,2.2940379754539836e-13
43,87.75510204081633,7.248612201355924e-15,3.4488773622034313e-07,2.3563917257351033e-13
44,89.79591836734694,1.2257018058606727e-14,1.2013455057957625e-07,2.4535475691961475e-13
45,91.83673469387756,1.3284079384663972e-14,3.502930531578654e-08,2.457535309039784e-13
46,93.87755102040816,1.5805978754797357e-14,2.8561806416568425e-07,2.5166263630848845e-13
47,95.91836734693878,1.8101165055284358e-14,3.154420402707652e-07,2.6192200336054453e-13
48,97.9591836734694,1.579756511797145e-14,5.6997320822311053e-08,2.724713878557552e-13
49,100.0,1.304549064855353e-14,9.285220770038904e-08,2.753353101070388e-13


==> csv/dev/deviation_scheme12_ic1_degree4_coarse.csv <==
,t,mass,momentum,energy
0,0.0,0.0,0.0,0.0
1,2.0408163265306123,2.0347429749648403e-15,2.381522922994301e-07,2.2005073500325547e-14
2,4.081632653061225,3.290701055898545e-15,3.8043392280408913e-07,4.2233790161250836e-14
3,6.122448979591837,1.6928613662610182e-15,1.5673414229063327e-07,5.093431345627175e-14
4,8.16326530612245,3.0800401472312235e-15,1.8056317366458394e-08,5.941732366891863e-14
5,10.204081632653061,7.473404820377823e-16,3.1721317900757397e-07,7.482450033718852e-14
6,12.244897959183675,3.320256520364918e-15,3.442094322948312e-07,9.769962616701378e-14
7,14.285714285714286,1.238161848017238e-15,7.740863391550751e-08,1.1343307245884591e-13
8,16.3265306122449,5.5146289374056254e-15,7.389090369954988e-08,1.2612133559741776e-13
9,18.367346938775512,1.453465888683046e-15,3.725869907747649e-07,1.3946213798311653e-13
10,20.408163265306122,2.6852819479988695e-15,2.7570145872413043e-07,1.514253575137769e-13
11,22.448979591836736,7.53028274161926e-15,2.5524398232189908e-08,1.6389610756997e-13
12,24.48979591836735,9.673120789750983e-15,1.559673223588159e-07,1.899976774550363e-13
13,26.53061224489796,4.039667515624445e-15,3.944885415699427e-07,2.0591238464884807e-13
14,28.571428571428573,3.951778270360996e-15,1.9552548684893214e-07,2.192531870345452e-13
15,30.612244897959183,5.25321494613652e-15,1.3394580936473727e-08,2.41258260534869e-13
16,32.6530612244898,1.544623133557927e-15,2.5531997037222337e-07,2.5438154983819275e-13
17,34.69387755102041,3.3831457226065946e-15,3.7585247821076865e-07,2.646771690706373e-13
18,36.734693877551024,9.011481944277672e-15,1.209368779632423e-07,2.80591876264446e-13
19,38.775510204081634,6.479136472607878e-15,4.47407163109154e-08,2.9197506090876503e-13
20,40.816326530612244,1.0278819341144982e-14,3.3890204931728797e-07,3.037570195374429e-13
21,42.85714285714286,1.0870810093185082e-14,3.2220837046078745e-07,3.1466892583661584e-13
22,44.89795918367347,6.762999801400227e-15,6.142857723623663e-08,3.330125291169549e-13
23,46.93877551020408,9.426523992204208e-15,1.0600698368999102e-07,3.4461322684364864e-13
24,48.9795918367347,4.505626187211122e-15,3.917699178039261e-07,3.558151505859899e-13
25,51.02040816326531,7.037998345710441e-15,2.4053619261467456e-07,3.748112931134529e-13
26,53.06122448979592,1.0381389241629733e-14,3.0781305160093486e-08,3.9377118346053166e-13
27,55.10204081632653,9.913494313938337e-15,1.873676006909569e-07,3.975776624020657e-13
28,57.142857142857146,1.1804449978025112e-14,4.040481394542083e-07,4.2454928461665996e-13
29,59.183673469387756,1.064317573978558e-14,1.4925885815290508e-07,4.3876013933186186e-13
30,61.224489795918366,1.5642935177296916e-14,3.82652049185067e-08,4.536235332941941e-13
31,63.26530612244898,1.7557727425957142e-14,2.6915180237850935e-07,4.68958205601666e-13
32,65.3061224489796,1.1998594340221429e-14,3.7403241882412e-07,4.796888509988363e-13
33,67.34693877551021,1.028335406622573e-14,6.731999842840555e-08,4.956035581926699e-13
34,69.38775510204081,5.273013288671219e-15,8.118697286335309e-08,5.081830647900837e-13
35,71.42857142857143,1.0206973288001393e-14,3.4230965059326844e-07,5.171736055282371e-13
36,73.46938775510205,1.2613091751953424e-14,3.059443469360112e-07,5.24242780705454e-13
37,75.51020408163265,1.397957894148099e-14,2.152881026285807e-08,5.565434734382326e-13
38,77.55102040816327,1.945240748749749e-14,1.540213732517514e-07,5.790923296444817e-13
39,79.59183673469389,1.8782884186081652e-14,3.8656269329293064e-07,5.946445150343235e-13
40,81.63265306122449,1.995839999325649e-14,2.217324273577736e-07,6.074415347141176e-13
41,83.6734693877551,2.5027877727153648e-14,1.2975980598409845e-08,6.235012506294879e-13
42,85.71428571428572,2.00958595740809e-14,2.386570435878128e-07,6.354282179797449e-13
43,87.75510204081633,1.8372971126270135e-14,3.906617530330938e-07,6.465576373613069e-13
44,89.79591836734694,1.7335954552888556e-14,1.3082353312219947e-07,6.574695436604728e-13
45,91.83673469387756,2.3372915070017307e-14,4.1080821864444624e-08,6.755593816780078e-13
46,93.87755102040816,2.5566355146996863e-14,3.130624816616592e-07,6.773719906978425e-13
47,95.91836734693878,2.7121467020944307e-14,3.5350281011722625e-07,6.888276797029433e-13
48,97.9591836734694,2.581561353238793e-14,5.243213685447023e-08,7.056124392262659e-13
49,100.0,1.738885234323788e-14,1.0241989301107424e-07,7.052136652418994e-13

